Abstract morphing using the Hausdorff distance and Voronoi diagrams

This paper introduces two new abstract morphs for two $2$-dimensional shapes. The intermediate shapes gradually reduce the Hausdorff distance to the goal shape and increase the Hausdorff distance to the initial shape. The morphs are conceptually simple and apply to shapes with multiple components and/or holes. We prove some basic properties relating to continuity, containment, and area. Then we give an experimental analysis that includes the two new morphs and a recently introduced abstract morph that is also based on the Hausdorff distance (Van Kreveld et al. Between shapes, using the Hausdorff distance. Computational Geometry 100:101817, 2022). We show results on the area and perimeter development throughout the morph, and also the number of components and holes. A visual comparison shows that one of the new morphs appears most attractive.

==> data/animals-aggregated-alpha-area.txt <==
Alpha Dilation Voronoi Mixed
0.0 1.000013888888889 1.000013888888889 1.000013888888889 
0.125 1.6819305555555555 0.977625 1.0002083333333334 
0.25 2.2261944444444444 0.9607083333333333 0.9819444444444444 
0.375 2.6097916666666667 0.9505833333333333 0.9701111111111111 
0.5 2.7576111111111112 0.9472222222222222 0.9666944444444444 
0.625 2.6097916666666667 0.9505833333333333 0.9701111111111111 
0.75 2.2261944444444444 0.9607083333333333 0.9819444444444444 
0.875 1.6819305555555555 0.977625 1.0002083333333334 
1.0 1.000013888888889 1.000013888888889 1.000013888888889 


==> data/animals-aggregated-alpha-perimeter.txt <==
Alpha Dilation Voronoi Mixed
0.0 1.0 1.0 1.0 
0.125 0.8685 1.8877916666666668 1.1267222222222222 
0.25 0.8078611111111111 1.9350277777777778 1.243611111111111 
0.375 0.7898888888888889 1.9580555555555557 1.2968055555555555 
0.5 0.78325 1.961361111111111 1.3082777777777779 
0.625 0.7898888888888889 1.9580555555555557 1.2968055555555555 
0.75 0.8078611111111111 1.9350277777777778 1.243611111111111 
0.875 0.8685 1.8877916666666668 1.1267222222222222 
1.0 1.0 1.0 1.0 


==> data/countries-aggregated-alpha-area.txt <==
Alpha Dilation Voronoi Mixed
0.0 1.0 1.0 1.0 
0.125 1.8394166666666667 0.9701858974358974 1.0042884615384615 
0.25 2.502352564102564 0.9487435897435897 0.9850128205128205 
0.375 3.083974358974359 0.9358974358974359 0.9712628205128205 
0.5 3.3882179487179487 0.9315641025641026 0.9661410256410257 
0.625 3.083974358974359 0.9358974358974359 0.9712628205128205 
0.75 2.502352564102564 0.9487435897435897 0.9850128205128205 
0.875 1.8394166666666667 0.9701858974358974 1.0042884615384615 
1.0 1.0 1.0 1.0 


==> data/countries-aggregated-alpha-perimeter.txt <==
Alpha Dilation Voronoi Mixed
0.0 1.0 1.0 1.0 
0.125 0.8443076923076923 1.8195576923076924 1.0459358974358974 
0.25 0.8320384615384615 1.782525641025641 1.173121794871795 
0.375 0.8450897435897435 1.7642564102564102 1.2334679487179487 
0.5 0.8446153846153847 1.7564230769230769 1.2522307692307693 
0.625 0.8450897435897435 1.7642564102564102 1.2334679487179487 
0.75 0.8320384615384615 1.782525641025641 1.173121794871795 
0.875 0.8443076923076923 1.8195576923076924 1.0459358974358974 
1.0 1.0 1.0 1.0 


==> data/data.txt <==
DILATION MODE

bird -> butterfly
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.450 0.849 1 0
0.250 1.781 0.763 1 0
0.375 1.954 0.727 1 0
0.500 1.970 0.696 1 0
0.625 1.889 0.669 1 0
0.750 1.678 0.672 1 0
0.875 1.391 0.746 1 0
1.000 1.000 1.000 1 0
bird -> cat
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.736 0.839 1 0
0.250 2.327 0.836 1 0
0.375 2.676 0.846 1 0
0.500 2.718 0.854 1 0
0.625 2.476 0.861 1 0
0.750 2.017 0.889 1 0
0.875 1.541 0.939 1 1
1.000 1.000 1.000 1 0
bird -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.691 0.811 1 0
0.250 2.302 0.802 1 0
0.375 2.801 0.836 1 0
0.500 2.994 0.866 1 0
0.625 2.807 0.845 1 0
0.750 2.292 0.841 1 0
0.875 1.703 0.914 1 1
1.000 1.000 1.000 1 0
bird -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.418 0.830 1 0
0.250 1.738 0.751 1 0
0.375 2.008 0.737 1 0
0.500 2.130 0.735 1 0
0.625 2.095 0.770 2 1
0.750 1.868 0.850 1 1
0.875 1.507 0.921 1 0
1.000 1.000 1.000 1 0
bird -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.518 0.828 1 0
0.250 1.947 0.786 1 0
0.375 2.191 0.757 1 0
0.500 2.238 0.723 1 0
0.625 2.112 0.728 1 0
0.750 1.870 0.778 1 0
0.875 1.516 0.868 1 0
1.000 1.000 1.000 1 0
bird -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.860 0.805 1 0
0.250 2.635 0.817 1 0
0.375 3.281 0.847 1 0
0.500 3.396 0.841 1 0
0.625 3.047 0.876 1 0
0.750 2.527 0.920 1 0
0.875 1.836 0.945 1 0
1.000 1.000 1.000 1 0
bird -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.738 0.727 1 0
0.250 2.400 0.652 1 0
0.375 3.067 0.610 1 0
0.500 3.498 0.575 1 0
0.625 3.375 0.536 1 0
0.750 2.932 0.559 1 0
0.875 2.252 0.643 1 0
1.000 1.000 1.000 1 0
bird -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.494 0.883 1 0
0.250 1.851 0.866 1 0
0.375 2.064 0.875 1 0
0.500 2.098 0.879 1 0
0.625 2.001 0.893 1 0
0.750 1.783 0.891 1 0
0.875 1.430 0.928 1 0
1.000 1.000 1.000 1 0
butterfly -> cat
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.566 0.707 1 0
0.250 1.997 0.706 1 0
0.375 2.356 0.746 1 0
0.500 2.453 0.803 1 0
0.625 2.248 0.858 1 0
0.750 1.942 0.901 1 0
0.875 1.510 0.974 1 1
1.000 1.000 1.000 1 0
butterfly -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.532 0.747 1 0
0.250 1.987 0.697 1 0
0.375 2.373 0.718 1 0
0.500 2.537 0.761 1 0
0.625 2.418 0.810 1 0
0.750 2.091 0.845 1 0
0.875 1.608 0.931 1 1
1.000 1.000 1.000 1 0
butterfly -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.395 0.743 1 0
0.250 1.704 0.651 1 0
0.375 1.936 0.630 1 0
0.500 2.109 0.665 1 0
0.625 2.126 0.755 1 1
0.750 1.916 0.841 1 1
0.875 1.501 0.918 1 0
1.000 1.000 1.000 1 0
butterfly -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.421 0.744 1 0
0.250 1.757 0.657 1 0
0.375 2.046 0.645 1 0
0.500 2.197 0.670 1 0
0.625 2.144 0.707 1 0
0.750 1.901 0.785 1 0
0.875 1.510 0.881 1 1
1.000 1.000 1.000 1 0
butterfly -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.884 0.700 1 0
0.250 2.705 0.752 1 0
0.375 3.351 0.830 1 0
0.500 3.589 0.882 1 0
0.625 3.230 0.917 1 0
0.750 2.684 0.948 1 0
0.875 1.968 0.963 1 0
1.000 1.000 1.000 1 0
butterfly -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.536 0.670 1 0
0.250 1.995 0.569 1 0
0.375 2.430 0.535 1 0
0.500 2.740 0.503 1 0
0.625 2.780 0.496 1 0
0.750 2.525 0.536 1 0
0.875 2.012 0.730 1 1
1.000 1.000 1.000 1 0
butterfly -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.536 0.749 1 0
0.250 1.950 0.718 1 0
0.375 2.271 0.765 1 0
0.500 2.438 0.815 1 0
0.625 2.399 0.888 1 0
0.750 2.071 0.930 1 0
0.875 1.551 0.932 1 0
1.000 1.000 1.000 1 0
cat -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.424 0.984 1 0
0.250 1.787 0.897 1 0
0.375 2.083 0.883 1 0
0.500 2.235 0.887 1 0
0.625 2.213 0.895 1 0
0.750 2.021 0.899 1 0
0.875 1.582 0.973 1 1
1.000 1.000 1.000 1 0
cat -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.544 0.945 1 1
0.250 1.953 0.866 1 0
0.375 2.233 0.805 1 0
0.500 2.432 0.742 1 0
0.625 2.520 0.720 1 0
0.750 2.332 0.780 1 1
0.875 1.781 0.880 1 1
1.000 1.000 1.000 1 0
cat -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.701 0.943 1 0
0.250 2.408 0.946 1 0
0.375 2.930 0.911 1 0
0.500 3.105 0.856 1 0
0.625 2.988 0.804 1 0
0.750 2.552 0.796 1 0
0.875 1.877 0.826 1 0
1.000 1.000 1.000 1 0
cat -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.996 0.990 1 0
0.250 3.032 1.055 1 0
0.375 3.812 1.095 1 0
0.500 4.170 1.120 1 0
0.625 3.815 1.092 1 0
0.750 3.174 1.050 1 0
0.875 2.194 1.014 1 0
1.000 1.000 1.000 1 0
cat -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.448 0.865 1 0
0.250 1.886 0.718 1 0
0.375 2.257 0.641 1 0
0.500 2.566 0.591 1 0
0.625 2.601 0.560 1 1
0.750 2.422 0.573 1 0
0.875 1.959 0.765 1 2
1.000 1.000 1.000 1 0
cat -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.305 1.010 1 0
0.250 1.542 0.956 1 0
0.375 1.696 0.978 1 0
0.500 1.781 0.991 1 0
0.625 1.753 0.994 1 0
0.750 1.604 0.981 1 0
0.875 1.350 0.969 1 0
1.000 1.000 1.000 1 0
dog -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.393 0.939 1 1
0.250 1.712 0.859 1 1
0.375 1.946 0.760 1 0
0.500 2.101 0.747 1 2
0.625 2.055 0.845 1 1
0.750 1.824 0.867 1 1
0.875 1.450 0.927 1 0
1.000 1.000 1.000 1 0
dog -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.561 0.935 1 1
0.250 2.001 0.837 1 1
0.375 2.296 0.812 1 0
0.500 2.416 0.798 1 0
0.625 2.347 0.784 1 0
0.750 2.025 0.792 1 0
0.875 1.568 0.871 1 0
1.000 1.000 1.000 1 0
dog -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 2.113 0.875 1 1
0.250 3.152 0.901 1 0
0.375 4.047 0.964 1 0
0.500 4.200 1.005 1 0
0.625 3.759 1.004 1 0
0.750 3.024 0.993 1 0
0.875 2.045 0.975 1 0
1.000 1.000 1.000 1 0
dog -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.413 0.865 1 1
0.250 1.806 0.753 1 1
0.375 2.137 0.652 1 0
0.500 2.359 0.646 1 0
0.625 2.364 0.650 1 0
0.750 2.184 0.680 1 0
0.875 1.718 0.879 1 3
1.000 1.000 1.000 1 0
dog -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.518 0.978 1 1
0.250 1.931 0.921 1 1
0.375 2.171 0.922 1 0
0.500 2.236 0.953 1 0
0.625 2.035 0.930 1 0
0.750 1.744 0.920 1 0
0.875 1.399 0.933 1 0
1.000 1.000 1.000 1 0
horse -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.438 0.920 1 0
0.250 1.800 0.861 1 1
0.375 2.071 0.841 1 1
0.500 2.163 0.776 1 2
0.625 2.055 0.784 1 0
0.750 1.805 0.816 1 0
0.875 1.430 0.915 1 0
1.000 1.000 1.000 1 0
horse -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 2.096 0.846 1 1
0.250 2.983 0.730 1 0
0.375 3.498 0.787 1 0
0.500 3.578 0.845 1 0
0.625 3.241 0.888 1 0
0.750 2.669 0.931 1 0
0.875 1.921 0.949 1 0
1.000 1.000 1.000 1 0
horse -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.558 0.841 1 0
0.250 2.055 0.709 1 1
0.375 2.464 0.588 1 1
0.500 2.695 0.520 1 0
0.625 2.671 0.559 1 0
0.750 2.407 0.609 1 0
0.875 1.866 0.800 1 4
1.000 1.000 1.000 1 0
horse -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.775 0.880 1 1
0.250 2.382 0.797 1 1
0.375 2.784 0.799 1 0
0.500 2.849 0.836 1 0
0.625 2.632 0.883 1 0
0.750 2.147 0.906 1 0
0.875 1.601 0.914 1 0
1.000 1.000 1.000 1 0
ostrich -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.996 0.830 1 0
0.250 2.817 0.819 1 0
0.375 3.307 0.850 1 0
0.500 3.412 0.894 1 0
0.625 3.088 0.918 1 0
0.750 2.582 0.959 1 0
0.875 1.892 0.973 1 0
1.000 1.000 1.000 1 0
ostrich -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.499 0.808 1 1
0.250 1.914 0.677 1 0
0.375 2.279 0.598 1 0
0.500 2.571 0.561 1 0
0.625 2.685 0.593 1 0
0.750 2.430 0.639 1 0
0.875 1.858 0.817 1 4
1.000 1.000 1.000 1 0
ostrich -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.859 0.839 1 0
0.250 2.539 0.824 1 0
0.375 3.157 0.864 1 0
0.500 3.418 0.910 1 0
0.625 3.133 0.929 1 0
0.750 2.479 0.929 1 0
0.875 1.735 0.926 1 0
1.000 1.000 1.000 1 0
shark -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.883 0.865 1 0
0.250 2.656 0.795 1 0
0.375 3.226 0.718 1 0
0.500 3.653 0.641 1 0
0.625 3.744 0.584 1 0
0.750 3.327 0.548 1 0
0.875 2.471 0.616 1 0
1.000 1.001 1.000 1 0
shark -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 2.044 0.995 1 0
0.250 2.929 1.011 1 0
0.375 3.493 0.996 1 0
0.500 3.787 1.012 1 0
0.625 3.660 1.016 1 0
0.750 2.901 0.988 1 0
0.875 1.939 0.956 1 0
1.000 1.000 1.000 1 0
spider -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.867 0.817 1 4
0.250 2.354 0.642 1 0
0.375 2.535 0.604 1 0
0.500 2.442 0.598 1 0
0.625 2.172 0.659 1 0
0.750 1.821 0.727 1 0
0.875 1.421 0.819 1 0
1.000 1.000 1.000 1 0
austria -> belgium
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.334 1.003 1 0
0.250 1.615 1.036 1 0
0.375 1.813 1.058 1 0
0.500 1.911 1.072 1 0
0.625 1.841 1.059 1 0
0.750 1.631 1.041 1 0
0.875 1.329 1.008 1 0
1.000 1.000 1.000 1 0
austria -> croatia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.676 0.891 1 0
0.250 2.411 0.851 1 0
0.375 3.137 0.810 1 0
0.500 3.695 0.810 1 0
0.625 3.657 0.783 1 0
0.750 2.987 0.735 1 0
0.875 2.168 0.679 1 0
1.000 1.000 1.000 19 0
austria -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.380 1.008 1 0
0.250 1.731 1.049 1 0
0.375 2.046 1.083 1 0
0.500 2.178 1.106 1 0
0.625 2.053 1.107 1 0
0.750 1.743 1.060 1 0
0.875 1.363 1.038 1 0
1.000 1.000 1.000 1 0
austria -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.422 0.971 1 0
0.250 1.800 0.977 1 0
0.375 2.123 0.999 1 0
0.500 2.317 0.993 1 0
0.625 2.329 0.982 1 0
0.750 1.980 0.954 1 0
0.875 1.505 0.952 2 0
1.000 1.000 1.000 10 0
austria -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.534 0.952 1 0
0.250 2.035 0.958 1 0
0.375 2.480 0.959 1 0
0.500 2.691 0.910 1 0
0.625 2.646 0.866 1 0
0.750 2.116 0.787 1 0
0.875 1.570 0.750 1 0
1.000 1.000 1.000 20 0
austria -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.722 0.805 1 0
0.250 2.460 0.709 1 0
0.375 3.109 0.628 1 0
0.500 3.710 0.559 1 0
0.625 4.113 0.511 1 0
0.750 3.771 0.463 1 0
0.875 3.040 0.667 1 4
1.000 1.000 1.000 68 0
austria -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.506 0.930 1 0
0.250 1.987 0.920 1 0
0.375 2.398 0.905 1 0
0.500 2.630 0.856 1 0
0.625 2.610 0.798 1 0
0.750 2.192 0.728 1 0
0.875 1.645 0.724 1 0
1.000 1.000 1.000 4 0
austria -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.576 0.933 1 0
0.250 2.089 0.908 1 0
0.375 2.482 0.879 1 0
0.500 2.774 0.852 1 0
0.625 2.957 0.845 1 1
0.750 2.823 0.978 1 0
0.875 2.105 1.088 2 0
1.000 1.000 1.000 22 0
austria -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.356 0.869 1 0
0.250 1.678 0.793 1 0
0.375 1.938 0.724 1 0
0.500 2.079 0.665 1 0
0.625 2.127 0.619 1 0
0.750 1.932 0.577 1 0
0.875 1.569 0.594 1 1
1.000 1.000 1.000 9 0
austria -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.464 1.008 1 0
0.250 1.901 1.057 1 0
0.375 2.292 1.109 1 0
0.500 2.470 1.116 1 0
0.625 2.266 1.088 1 0
0.750 1.841 1.020 1 0
0.875 1.406 0.955 1 0
1.000 1.000 1.000 1 0
austria -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 2.301 1.104 1 0
0.250 3.835 1.270 1 0
0.375 5.304 1.480 1 0
0.500 6.615 1.633 1 0
0.625 5.833 1.722 2 0
0.750 4.117 1.468 2 0
0.875 2.623 1.239 2 0
1.000 1.000 1.000 15 0
austria -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.622 0.938 1 0
0.250 2.209 0.931 1 0
0.375 2.718 0.929 1 0
0.500 3.020 0.898 1 0
0.625 2.968 0.841 1 0
0.750 2.443 0.770 1 0
0.875 1.761 0.686 1 0
1.000 1.000 1.000 19 0
belgium -> croatia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.391 0.850 1 0
0.250 1.799 0.791 1 0
0.375 2.184 0.787 1 0
0.500 2.454 0.792 1 0
0.625 2.483 0.766 1 0
0.750 2.286 0.715 1 0
0.875 1.838 0.722 1 1
1.000 1.000 1.000 19 0
belgium -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.185 1.010 1 0
0.250 1.342 1.025 1 0
0.375 1.459 1.030 1 0
0.500 1.478 1.018 1 0
0.625 1.417 1.010 1 0
0.750 1.313 1.016 1 0
0.875 1.166 1.007 1 0
1.000 1.000 1.000 1 0
belgium -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.192 0.968 1 0
0.250 1.375 0.960 1 0
0.375 1.519 0.953 1 0
0.500 1.570 0.950 1 0
0.625 1.546 0.991 1 0
0.750 1.423 0.969 2 0
0.875 1.228 0.913 2 0
1.000 1.000 1.000 10 0
belgium -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.301 0.946 1 0
0.250 1.581 0.920 1 0
0.375 1.803 0.892 1 0
0.500 1.922 0.843 1 0
0.625 1.912 0.811 1 0
0.750 1.685 0.793 1 0
0.875 1.356 0.766 1 0
1.000 1.000 1.000 20 0
belgium -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.588 0.777 1 0
0.250 2.228 0.672 1 0
0.375 2.934 0.611 1 0
0.500 3.548 0.554 1 0
0.625 3.943 0.501 1 0
0.750 3.787 0.470 1 0
0.875 3.096 0.745 1 6
1.000 1.000 1.000 68 0
belgium -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.287 0.925 1 0
0.250 1.556 0.870 1 0
0.375 1.746 0.803 1 0
0.500 1.817 0.749 1 0
0.625 1.766 0.713 1 0
0.750 1.643 0.710 1 0
0.875 1.396 0.759 1 0
1.000 1.000 1.000 4 0
belgium -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.411 0.916 1 0
0.250 1.846 0.871 1 0
0.375 2.269 0.856 1 0
0.500 2.544 0.844 1 1
0.625 2.670 0.967 1 0
0.750 2.513 1.069 1 0
0.875 1.897 1.124 3 0
1.000 1.000 1.000 22 0
belgium -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.362 0.878 1 0
0.250 1.686 0.801 1 0
0.375 1.910 0.735 1 0
0.500 2.049 0.668 1 0
0.625 2.098 0.621 1 0
0.750 1.933 0.580 1 0
0.875 1.583 0.547 1 1
1.000 1.000 1.000 9 0
belgium -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.204 1.000 1 0
0.250 1.401 1.021 1 0
0.375 1.578 1.034 1 0
0.500 1.635 1.022 1 0
0.625 1.547 0.994 1 0
0.750 1.378 0.958 1 0
0.875 1.190 0.937 1 0
1.000 1.000 1.000 1 0
belgium -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 2.524 1.166 1 0
0.250 4.441 1.394 1 0
0.375 6.790 1.610 1 0
0.500 8.875 1.812 1 0
0.625 7.662 1.805 1 0
0.750 5.278 1.714 2 0
0.875 3.138 1.340 2 0
1.000 1.000 1.000 15 0
belgium -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.373 0.913 1 0
0.250 1.656 0.861 1 0
0.375 1.829 0.819 1 0
0.500 1.920 0.779 1 0
0.625 1.933 0.754 1 0
0.750 1.827 0.717 1 0
0.875 1.517 0.713 1 2
1.000 1.000 1.000 19 0
croatia -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 2.053 0.683 1 0
0.250 2.746 0.742 1 0
0.375 3.361 0.809 1 0
0.500 3.324 0.824 1 0
0.625 2.723 0.768 1 0
0.750 2.097 0.808 1 0
0.875 1.528 0.870 1 0
1.000 1.000 1.000 1 0
croatia -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.798 0.731 1 2
0.250 2.238 0.729 1 0
0.375 2.474 0.783 1 0
0.500 2.521 0.811 1 0
0.625 2.257 0.817 1 0
0.750 1.885 0.833 1 0
0.875 1.456 0.818 2 0
1.000 1.000 1.000 10 0
croatia -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.976 0.689 1 0
0.250 2.565 0.678 1 0
0.375 2.809 0.670 1 0
0.500 2.805 0.643 1 0
0.625 2.485 0.606 1 0
0.750 1.991 0.602 1 0
0.875 1.508 0.655 1 0
1.000 1.000 1.000 20 0
croatia -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 2.042 0.624 1 1
0.250 2.901 0.594 1 0
0.375 3.752 0.582 1 0
0.500 4.314 0.551 1 0
0.625 4.341 0.516 1 0
0.750 3.880 0.467 1 2
0.875 2.889 0.801 1 3
1.000 1.000 1.000 68 0
croatia -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 2.058 0.662 1 0
0.250 2.743 0.680 1 0
0.375 3.115 0.680 1 0
0.500 3.197 0.645 1 0
0.625 2.877 0.588 1 0
0.750 2.278 0.585 1 0
0.875 1.690 0.644 1 0
1.000 1.000 1.000 4 0
croatia -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.765 0.702 1 0
0.250 2.265 0.693 1 0
0.375 2.636 0.715 1 0
0.500 2.875 0.792 1 1
0.625 2.843 0.918 1 0
0.750 2.451 1.024 1 0
0.875 1.804 1.082 3 0
1.000 1.000 1.000 22 0
croatia -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 2.029 0.647 1 1
0.250 2.744 0.633 1 0
0.375 3.183 0.610 1 0
0.500 3.257 0.580 1 0
0.625 2.944 0.538 1 0
0.750 2.353 0.513 1 0
0.875 1.759 0.494 1 0
1.000 1.000 1.000 9 0
croatia -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.932 0.709 1 0
0.250 2.466 0.723 1 0
0.375 2.712 0.762 1 0
0.500 2.628 0.757 1 0
0.625 2.263 0.733 1 0
0.750 1.820 0.723 1 0
0.875 1.396 0.789 1 0
1.000 1.000 1.000 1 0
croatia -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 3.368 0.721 1 0
0.250 5.682 0.816 1 0
0.375 7.780 0.905 1 0
0.500 8.581 1.064 1 0
0.625 6.758 1.261 1 0
0.750 4.671 1.211 2 0
0.875 2.869 1.112 2 0
1.000 1.000 1.000 15 0
croatia -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 2.031 0.660 1 1
0.250 2.662 0.660 1 0
0.375 3.017 0.643 1 0
0.500 3.085 0.619 1 0
0.625 2.772 0.606 1 0
0.750 2.231 0.602 1 0
0.875 1.648 0.611 1 0
1.000 1.000 1.000 19 0
czechia -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.293 1.012 1 0
0.250 1.571 0.994 1 0
0.375 1.819 1.009 1 0
0.500 1.999 1.015 1 0
0.625 2.007 1.006 1 0
0.750 1.748 0.999 1 0
0.875 1.385 0.944 2 0
1.000 1.000 1.000 10 0
czechia -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.264 0.966 1 0
0.250 1.473 0.889 1 0
0.375 1.614 0.851 1 0
0.500 1.700 0.817 1 0
0.625 1.702 0.815 1 0
0.750 1.601 0.795 1 0
0.875 1.324 0.769 1 0
1.000 1.000 1.000 20 0
czechia -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.585 0.774 1 0
0.250 2.223 0.673 1 0
0.375 2.932 0.612 1 0
0.500 3.632 0.572 1 0
0.625 3.811 0.517 1 0
0.750 3.636 0.474 1 0
0.875 2.959 0.709 1 4
1.000 1.000 1.000 68 0
czechia -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.264 0.937 1 0
0.250 1.494 0.851 1 0
0.375 1.664 0.802 1 0
0.500 1.777 0.768 1 0
0.625 1.758 0.717 1 0
0.750 1.626 0.709 1 0
0.875 1.384 0.768 1 0
1.000 1.000 1.000 4 0
czechia -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.477 0.942 1 0
0.250 1.983 0.900 1 0
0.375 2.427 0.893 1 0
0.500 2.733 0.878 1 0
0.625 2.890 0.905 1 1
0.750 2.713 1.073 1 0
0.875 1.973 1.100 3 0
1.000 1.000 1.000 22 0
czechia -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.270 0.869 1 0
0.250 1.478 0.744 1 0
0.375 1.622 0.675 1 0
0.500 1.721 0.616 1 0
0.625 1.749 0.574 1 0
0.750 1.680 0.548 1 0
0.875 1.488 0.632 1 2
1.000 1.000 1.000 9 0
czechia -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.255 1.038 1 0
0.250 1.497 1.045 1 0
0.375 1.701 1.063 1 0
0.500 1.828 1.074 1 0
0.625 1.732 1.044 1 0
0.750 1.494 0.992 1 0
0.875 1.244 0.948 1 0
1.000 1.000 1.000 1 0
czechia -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 2.409 1.176 1 0
0.250 4.174 1.392 1 0
0.375 6.325 1.591 1 0
0.500 8.448 1.772 1 0
0.625 7.174 1.764 1 0
0.750 4.947 1.636 2 0
0.875 2.996 1.306 2 0
1.000 1.000 1.000 15 0
czechia -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.271 0.935 1 0
0.250 1.460 0.860 1 0
0.375 1.574 0.824 1 0
0.500 1.630 0.791 1 0
0.625 1.627 0.740 1 0
0.750 1.565 0.691 1 0
0.875 1.399 0.728 1 1
1.000 1.000 1.000 19 0
france -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.325 0.884 2 0
0.250 1.608 0.885 2 0
0.375 1.845 0.809 1 0
0.500 1.990 0.788 1 0
0.625 1.899 0.768 1 0
0.750 1.618 0.744 1 0
0.875 1.322 0.744 1 0
1.000 1.000 1.000 20 0
france -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.578 0.762 2 0
0.250 2.171 0.638 1 0
0.375 2.783 0.580 1 0
0.500 3.417 0.542 1 0
0.625 3.659 0.489 1 0
0.750 3.557 0.493 1 2
0.875 2.822 0.855 1 1
1.000 1.000 1.000 68 0
france -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.306 0.857 2 0
0.250 1.586 0.846 2 0
0.375 1.821 0.754 1 0
0.500 1.915 0.687 1 0
0.625 1.858 0.678 1 0
0.750 1.677 0.723 1 0
0.875 1.379 0.761 1 0
1.000 1.000 1.000 4 0
france -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.456 0.866 2 0
0.250 1.907 0.836 1 0
0.375 2.319 0.814 1 0
0.500 2.673 0.847 1 1
0.625 2.811 0.980 1 0
0.750 2.464 1.077 1 0
0.875 1.791 1.115 3 0
1.000 1.000 1.000 22 0
france -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.428 0.826 2 0
0.250 1.802 0.737 1 0
0.375 2.098 0.670 1 0
0.500 2.307 0.646 1 0
0.625 2.268 0.611 1 0
0.750 1.973 0.561 1 0
0.875 1.596 0.539 1 1
1.000 1.000 1.000 9 0
france -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.255 0.922 2 0
0.250 1.491 0.991 2 0
0.375 1.654 0.996 1 0
0.500 1.683 0.947 1 0
0.625 1.568 0.900 1 0
0.750 1.390 0.890 1 0
0.875 1.196 0.898 1 0
1.000 1.000 1.000 1 0
france -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 2.630 0.989 1 0
0.250 4.493 1.164 1 0
0.375 6.684 1.356 1 0
0.500 8.435 1.510 1 0
0.625 7.122 1.577 1 0
0.750 4.919 1.501 2 0
0.875 2.991 1.252 2 0
1.000 1.000 1.000 15 0
france -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.418 0.854 2 0
0.250 1.761 0.785 1 0
0.375 1.992 0.743 1 0
0.500 2.134 0.721 1 0
0.625 2.126 0.725 1 0
0.750 1.905 0.700 1 0
0.875 1.505 0.717 1 1
1.000 1.000 1.000 19 0
germany -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.738 0.601 1 0
0.250 2.468 0.543 1 0
0.375 3.277 0.530 1 0
0.500 4.169 0.522 1 0
0.625 4.513 0.503 1 0
0.750 4.188 0.472 1 0
0.875 3.340 0.632 1 4
1.000 1.000 1.000 68 0
germany -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.208 0.725 1 0
0.250 1.377 0.697 1 0
0.375 1.508 0.679 1 0
0.500 1.574 0.693 1 0
0.625 1.542 0.737 1 0
0.750 1.430 0.722 1 0
0.875 1.255 0.781 1 0
1.000 1.000 1.000 4 0
germany -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.450 0.696 1 0
0.250 1.873 0.668 1 0
0.375 2.255 0.672 1 0
0.500 2.580 0.702 1 1
0.625 2.723 0.884 1 0
0.750 2.446 1.010 1 0
0.875 1.872 1.099 3 0
1.000 1.000 1.000 22 0
germany -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.391 0.683 1 0
0.250 1.754 0.636 1 0
0.375 2.110 0.610 1 0
0.500 2.307 0.602 1 0
0.625 2.217 0.577 1 0
0.750 1.918 0.539 1 0
0.875 1.568 0.560 1 1
1.000 1.000 1.000 9 0
germany -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.173 0.786 1 2
0.250 1.282 0.780 1 0
0.375 1.329 0.790 1 0
0.500 1.339 0.807 1 0
0.625 1.307 0.833 1 0
0.750 1.231 0.865 1 0
0.875 1.127 0.890 1 0
1.000 1.000 1.000 1 0
germany -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 2.399 0.782 1 0
0.250 4.013 0.979 1 0
0.375 6.000 1.191 1 0
0.500 8.100 1.403 1 0
0.625 7.227 1.553 1 0
0.750 4.989 1.490 2 0
0.875 3.020 1.242 2 0
1.000 1.000 1.000 15 0
germany -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.243 0.720 1 0
0.250 1.421 0.668 1 0
0.375 1.500 0.632 1 0
0.500 1.511 0.634 1 0
0.625 1.495 0.634 1 0
0.750 1.442 0.666 1 1
0.875 1.274 0.734 2 0
1.000 1.000 1.000 19 0
greece -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 3.205 0.638 1 4
0.250 3.932 0.453 1 0
0.375 4.229 0.477 1 0
0.500 4.125 0.506 1 0
0.625 3.398 0.515 1 0
0.750 2.584 0.523 1 0
0.875 1.838 0.564 1 0
1.000 1.000 1.000 4 0
greece -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 2.871 0.821 1 3
0.250 3.807 0.476 1 2
0.375 4.199 0.489 1 0
0.500 4.295 0.532 1 0
0.625 3.947 0.621 1 1
0.750 3.104 0.798 1 1
0.875 2.090 0.965 3 0
1.000 1.000 1.000 22 0
greece -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 3.376 0.590 1 6
0.250 4.308 0.451 1 0
0.375 4.878 0.485 1 0
0.500 4.644 0.494 1 0
0.625 3.841 0.496 1 0
0.750 2.923 0.487 1 0
0.875 2.022 0.475 1 0
1.000 1.000 1.000 9 0
greece -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 3.104 0.725 1 6
0.250 3.808 0.473 1 0
0.375 3.953 0.503 1 0
0.500 3.549 0.545 1 0
0.625 2.807 0.578 1 0
0.750 2.136 0.631 1 0
0.875 1.538 0.719 1 0
1.000 1.000 1.000 1 0
greece -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 4.577 0.469 1 0
0.250 6.882 0.579 1 0
0.375 8.882 0.715 1 0
0.500 9.089 0.820 1 0
0.625 7.128 0.947 1 0
0.750 4.915 1.033 2 0
0.875 2.983 1.016 2 0
1.000 1.000 1.000 15 0
greece -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 3.564 0.555 1 3
0.250 4.551 0.480 1 0
0.375 5.192 0.535 1 0
0.500 5.022 0.562 1 0
0.625 4.027 0.563 1 0
0.750 2.949 0.562 1 0
0.875 1.980 0.578 1 0
1.000 1.000 1.000 19 0
ireland -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 1.647 0.676 1 0
0.250 2.195 0.634 1 0
0.375 2.747 0.669 1 0
0.500 3.146 0.704 1 0
0.625 3.187 0.788 1 1
0.750 2.781 0.965 1 1
0.875 2.046 1.085 3 0
1.000 1.000 1.000 22 0
ireland -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 1.322 0.721 1 0
0.250 1.574 0.634 1 0
0.375 1.739 0.568 1 0
0.500 1.776 0.539 1 0
0.625 1.727 0.517 1 0
0.750 1.606 0.501 1 0
0.875 1.389 0.683 2 2
1.000 1.000 1.000 9 0
ireland -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 1.313 0.777 1 0
0.250 1.497 0.752 1 0
0.375 1.619 0.730 1 0
0.500 1.686 0.748 1 0
0.625 1.626 0.793 1 0
0.750 1.425 0.820 1 0
0.875 1.211 0.860 1 0
1.000 1.000 1.000 1 0
ireland -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 2.416 0.703 1 0
0.250 3.895 0.860 1 0
0.375 5.662 1.044 1 0
0.500 7.236 1.250 1 0
0.625 6.448 1.523 2 0
0.750 4.507 1.366 2 0
0.875 2.811 1.193 2 0
1.000 1.000 1.000 15 0
ireland -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 1.334 0.751 1 0
0.250 1.556 0.689 1 0
0.375 1.688 0.632 1 0
0.500 1.681 0.620 1 0
0.625 1.609 0.627 1 0
0.750 1.501 0.631 1 0
0.875 1.321 0.732 2 0
1.000 1.000 1.000 19 0
italy -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 1.898 1.042 3 1
0.250 2.526 0.921 1 0
0.375 2.831 0.755 1 2
0.500 2.737 0.601 1 0
0.625 2.475 0.571 1 0
0.750 2.132 0.536 1 0
0.875 1.682 0.510 1 0
1.000 1.000 1.000 9 0
italy -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 1.858 1.119 3 0
0.250 2.447 1.072 1 0
0.375 2.582 0.967 1 0
0.500 2.436 0.816 1 1
0.625 2.117 0.812 1 0
0.750 1.747 0.819 1 0
0.875 1.364 0.845 1 0
1.000 1.000 1.000 1 0
italy -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 3.424 0.966 1 0
0.250 5.369 0.917 1 0
0.375 7.315 1.073 1 0
0.500 7.668 1.219 1 0
0.625 6.250 1.381 2 0
0.750 4.401 1.265 2 0
0.875 2.762 1.147 2 0
1.000 1.000 1.000 15 0
italy -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 2.175 1.055 2 0
0.250 3.002 0.924 1 0
0.375 3.340 0.758 1 1
0.500 3.255 0.728 1 0
0.625 2.842 0.694 1 0
0.750 2.307 0.669 1 0
0.875 1.697 0.640 1 0
1.000 1.000 1.000 19 0
netherlands -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 1.504 0.634 1 3
0.250 1.793 0.562 1 0
0.375 1.880 0.588 1 0
0.500 1.837 0.621 1 0
0.625 1.704 0.672 1 0
0.750 1.517 0.733 1 0
0.875 1.266 0.807 1 0
1.000 1.000 1.000 1 0
netherlands -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 2.417 0.569 1 0
0.250 3.822 0.702 1 0
0.375 5.397 0.870 1 0
0.500 6.520 1.061 1 0
0.625 5.643 1.242 2 0
0.750 4.031 1.179 2 0
0.875 2.599 1.114 2 0
1.000 1.000 1.000 15 0
netherlands -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 1.508 0.593 1 2
0.250 1.805 0.518 1 0
0.375 2.016 0.550 1 0
0.500 2.095 0.582 1 0
0.625 1.995 0.603 1 0
0.750 1.714 0.611 1 0
0.875 1.400 0.705 1 0
1.000 1.000 1.000 19 0
poland -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 2.275 1.103 1 0
0.250 3.904 1.320 1 0
0.375 5.914 1.520 1 0
0.500 8.125 1.722 1 0
0.625 7.160 1.758 1 0
0.750 4.940 1.630 2 0
0.875 2.997 1.304 2 0
1.000 1.000 1.000 15 0
poland -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.310 0.869 1 0
0.250 1.583 0.835 1 0
0.375 1.739 0.811 1 0
0.500 1.811 0.795 1 0
0.625 1.805 0.757 1 0
0.750 1.715 0.714 1 0
0.875 1.441 0.735 1 1
1.000 1.000 1.000 19 0
spain -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 15 0
0.125 2.859 1.190 2 0
0.250 4.641 1.371 2 0
0.375 6.662 1.540 2 0
0.500 7.457 1.274 1 0
0.625 5.922 1.063 1 0
0.750 4.045 0.878 1 0
0.875 2.460 0.726 1 0
1.000 1.000 1.000 19 0
wish -> luck
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 5 0
0.125 2.113 1.051 5 0
0.250 3.177 0.833 2 2
0.375 3.870 0.624 1 0
0.500 4.166 0.620 1 1
0.625 3.757 0.677 1 1
0.750 3.030 0.950 2 1
0.875 2.026 1.048 4 0
1.000 1.000 1.000 4 0
kick -> stuff
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 5 0
0.125 2.192 1.079 5 0
0.250 3.264 0.861 1 2
0.375 3.962 0.680 1 2
0.500 4.343 0.592 1 1
0.625 4.061 0.566 1 1
0.750 3.397 0.841 1 3
0.875 2.248 1.038 3 1
1.000 1.000 1.000 5 0
try -> it
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 3 0
0.125 2.237 1.041 2 0
0.250 3.126 0.970 1 1
0.375 3.633 0.894 1 1
0.500 3.860 0.727 1 1
0.625 3.656 0.721 1 0
0.750 3.185 0.987 1 0
0.875 2.171 1.095 3 0
1.000 1.000 1.000 3 0
f serif -> f sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.416 1.017 1 0
0.250 1.773 1.032 1 0
0.375 2.067 1.033 1 0
0.500 2.282 1.023 1 0
0.625 2.124 0.993 1 0
0.750 1.736 0.993 1 0
0.875 1.352 0.997 1 0
1.000 1.000 1.000 1 0
i serif -> i sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 2 0
0.125 1.286 1.052 2 0
0.250 1.535 1.084 2 0
0.375 1.759 1.114 2 0
0.500 1.931 1.131 2 0
0.625 1.857 1.116 2 0
0.750 1.574 1.085 2 0
0.875 1.274 1.043 2 0
1.000 1.000 1.000 2 0
u serif -> u sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.276 1.000 1 0
0.250 1.511 1.002 1 0
0.375 1.711 1.005 1 0
0.500 1.842 1.002 1 0
0.625 1.811 0.989 1 0
0.750 1.532 0.986 1 0
0.875 1.264 0.989 1 0
1.000 1.000 1.000 1 0

VORONOI MODE

bird -> butterfly
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.976 2.076 10 5
0.250 0.958 2.119 11 4
0.375 0.947 2.141 11 3
0.500 0.943 2.142 10 2
0.625 0.947 2.117 10 6
0.750 0.958 2.036 9 2
0.875 0.976 1.910 9 0
1.000 1.000 1.000 1 0
bird -> cat
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.983 1.617 11 6
0.250 0.970 1.715 12 4
0.375 0.963 1.816 12 4
0.500 0.960 1.908 12 4
0.625 0.963 1.985 12 6
0.750 0.970 1.992 12 3
0.875 0.983 1.960 11 0
1.000 1.000 1.000 1 0
bird -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.981 2.024 22 2
0.250 0.967 2.085 23 2
0.375 0.958 2.134 23 1
0.500 0.956 2.167 22 2
0.625 0.958 2.169 21 4
0.750 0.967 2.059 17 2
0.875 0.981 1.962 13 0
1.000 1.000 1.000 1 0
bird -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.988 2.193 26 3
0.250 0.978 2.204 27 3
0.375 0.972 2.197 27 3
0.500 0.971 2.172 26 3
0.625 0.972 2.119 22 6
0.750 0.978 1.983 22 1
0.875 0.988 1.824 20 0
1.000 1.000 1.000 1 0
bird -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.977 2.018 25 3
0.250 0.960 2.027 26 3
0.375 0.950 2.023 25 4
0.500 0.947 1.999 25 3
0.625 0.950 1.969 25 5
0.750 0.960 1.879 24 1
0.875 0.977 1.762 19 0
1.000 1.000 1.000 1 0
bird -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.964 1.755 14 2
0.250 0.937 1.815 14 3
0.375 0.921 1.872 14 4
0.500 0.915 1.927 13 2
0.625 0.921 1.977 13 4
0.750 0.937 1.980 13 1
0.875 0.964 1.942 11 0
1.000 1.000 1.000 1 0
bird -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.982 2.326 29 5
0.250 0.968 2.188 30 3
0.375 0.959 2.062 30 3
0.500 0.957 1.943 29 5
0.625 0.959 1.823 28 8
0.750 0.968 1.675 25 4
0.875 0.982 1.551 23 0
1.000 1.000 1.000 1 0
bird -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.984 1.852 20 3
0.250 0.972 1.929 19 3
0.375 0.965 2.002 21 3
0.500 0.962 2.061 20 1
0.625 0.965 2.096 19 3
0.750 0.972 2.024 16 2
0.875 0.984 1.891 15 0
1.000 1.000 1.000 1 0
butterfly -> cat
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.987 1.448 6 2
0.250 0.977 1.539 6 2
0.375 0.971 1.638 6 1
0.500 0.969 1.744 5 1
0.625 0.971 1.854 5 0
0.750 0.977 1.939 5 0
0.875 0.987 1.889 5 0
1.000 1.000 1.000 1 0
butterfly -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.991 1.794 9 2
0.250 0.983 1.841 9 2
0.375 0.979 1.890 9 3
0.500 0.977 1.934 9 4
0.625 0.979 1.985 9 3
0.750 0.983 2.030 9 2
0.875 0.991 2.025 7 0
1.000 1.000 1.000 1 0
butterfly -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.990 1.982 27 1
0.250 0.982 2.003 28 2
0.375 0.977 2.019 27 3
0.500 0.975 2.035 27 3
0.625 0.977 2.040 25 2
0.750 0.982 2.030 24 1
0.875 0.990 2.013 24 0
1.000 1.000 1.000 1 0
butterfly -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.986 2.037 10 5
0.250 0.975 2.025 10 7
0.375 0.968 2.020 11 6
0.500 0.966 1.976 11 6
0.625 0.968 1.914 9 3
0.750 0.975 1.801 8 1
0.875 0.986 1.709 8 0
1.000 1.000 1.000 1 0
butterfly -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.959 1.604 7 4
0.250 0.928 1.710 8 4
0.375 0.910 1.791 8 4
0.500 0.904 1.838 7 3
0.625 0.910 1.876 5 1
0.750 0.928 1.889 5 0
0.875 0.959 1.870 4 0
1.000 1.000 1.000 1 0
butterfly -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.979 2.354 30 7
0.250 0.963 2.201 30 9
0.375 0.954 2.061 30 9
0.500 0.951 1.936 29 6
0.625 0.954 1.810 28 3
0.750 0.963 1.690 26 1
0.875 0.979 1.556 23 0
1.000 1.000 1.000 1 0
butterfly -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.982 1.642 12 5
0.250 0.968 1.744 12 5
0.375 0.960 1.845 13 6
0.500 0.957 1.946 12 4
0.625 0.960 2.042 11 3
0.750 0.968 2.111 11 1
0.875 0.982 2.163 10 0
1.000 1.000 1.000 1 0
cat -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.975 2.381 14 0
0.250 0.957 2.357 17 0
0.375 0.946 2.274 16 1
0.500 0.942 2.184 16 1
0.625 0.946 2.094 16 1
0.750 0.957 1.924 15 1
0.875 0.975 1.667 11 0
1.000 1.000 1.000 1 0
cat -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.975 2.130 17 1
0.250 0.957 2.033 17 1
0.375 0.946 1.938 17 1
0.500 0.942 1.846 16 1
0.625 0.945 1.750 15 2
0.750 0.956 1.619 14 0
0.875 0.975 1.410 10 0
1.000 1.000 1.000 1 0
cat -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.979 2.011 13 0
0.250 0.964 1.914 13 1
0.375 0.954 1.827 13 1
0.500 0.951 1.758 13 1
0.625 0.954 1.696 12 4
0.750 0.964 1.552 10 0
0.875 0.979 1.331 6 0
1.000 1.000 1.000 1 0
cat -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.951 2.028 9 0
0.250 0.915 2.002 9 0
0.375 0.894 1.967 9 0
0.500 0.887 1.932 9 0
0.625 0.894 1.887 9 0
0.750 0.915 1.826 9 0
0.875 0.951 1.569 9 0
1.000 1.000 1.000 1 0
cat -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.978 2.759 29 2
0.250 0.961 2.417 29 1
0.375 0.951 2.153 28 3
0.500 0.948 1.943 27 3
0.625 0.952 1.757 26 3
0.750 0.962 1.575 24 1
0.875 0.978 1.383 18 0
1.000 1.000 1.000 1 0
cat -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.983 1.974 13 1
0.250 0.970 2.003 14 0
0.375 0.962 2.010 13 0
0.500 0.960 2.010 13 0
0.625 0.963 2.008 12 0
0.750 0.970 1.979 12 0
0.875 0.983 1.800 10 0
1.000 1.000 1.000 1 0
dog -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.990 1.941 29 4
0.250 0.982 1.972 30 4
0.375 0.977 1.995 31 4
0.500 0.975 2.004 28 3
0.625 0.977 2.011 28 2
0.750 0.982 1.991 26 1
0.875 0.990 1.883 22 0
1.000 1.000 1.000 1 0
dog -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.973 2.150 21 0
0.250 0.952 2.129 22 0
0.375 0.940 2.104 22 0
0.500 0.936 2.062 22 2
0.625 0.940 2.003 20 1
0.750 0.952 1.916 18 0
0.875 0.972 1.779 14 0
1.000 1.000 1.000 1 0
dog -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.971 1.557 16 2
0.250 0.950 1.637 17 2
0.375 0.937 1.707 17 2
0.500 0.933 1.775 17 2
0.625 0.938 1.829 17 3
0.750 0.950 1.857 17 0
0.875 0.972 1.772 15 0
1.000 1.000 1.000 1 0
dog -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.982 2.315 32 2
0.250 0.968 2.138 32 2
0.375 0.960 1.982 32 2
0.500 0.958 1.849 31 2
0.625 0.960 1.729 30 1
0.750 0.969 1.620 27 0
0.875 0.983 1.466 22 1
1.000 1.000 1.000 1 0
dog -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.983 1.623 16 1
0.250 0.971 1.707 16 1
0.375 0.963 1.781 16 1
0.500 0.960 1.849 16 0
0.625 0.963 1.923 16 0
0.750 0.970 1.963 16 0
0.875 0.983 1.950 13 0
1.000 1.000 1.000 1 0
horse -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.983 1.933 26 4
0.250 0.970 1.943 27 4
0.375 0.962 1.951 27 6
0.500 0.960 1.936 27 7
0.625 0.962 1.917 27 5
0.750 0.970 1.866 27 2
0.875 0.983 1.799 25 0
1.000 1.000 1.000 1 0
horse -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.971 1.734 21 3
0.250 0.950 1.807 22 3
0.375 0.937 1.878 22 5
0.500 0.933 1.935 21 4
0.625 0.937 1.972 21 4
0.750 0.950 1.978 21 2
0.875 0.971 1.961 20 0
1.000 1.000 1.000 1 0
horse -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.987 2.351 38 2
0.250 0.977 2.226 38 3
0.375 0.971 2.105 36 3
0.500 0.969 1.985 36 2
0.625 0.971 1.868 35 3
0.750 0.977 1.756 33 0
0.875 0.987 1.641 30 1
1.000 1.000 1.000 1 0
horse -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.982 1.626 22 0
0.250 0.968 1.729 22 0
0.375 0.960 1.836 22 1
0.500 0.957 1.934 22 4
0.625 0.960 2.034 21 2
0.750 0.968 2.078 20 0
0.875 0.982 2.145 19 0
1.000 1.000 1.000 1 0
ostrich -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.966 1.615 15 5
0.250 0.941 1.698 15 5
0.375 0.926 1.767 15 8
0.500 0.921 1.819 14 7
0.625 0.926 1.870 13 4
0.750 0.941 1.891 12 1
0.875 0.966 1.873 12 0
1.000 1.000 1.000 1 0
ostrich -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.977 2.263 37 9
0.250 0.960 2.177 38 6
0.375 0.950 2.090 36 8
0.500 0.946 2.007 36 5
0.625 0.950 1.894 34 4
0.750 0.960 1.791 32 0
0.875 0.978 1.668 28 1
1.000 1.000 1.000 1 0
ostrich -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.976 1.731 20 10
0.250 0.958 1.894 20 9
0.375 0.947 2.070 21 12
0.500 0.943 2.238 21 12
0.625 0.947 2.401 21 10
0.750 0.958 2.511 17 3
0.875 0.976 2.523 14 0
1.000 1.000 1.000 1 0
shark -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.965 2.324 22 0
0.250 0.939 2.156 23 1
0.375 0.923 2.008 23 2
0.500 0.918 1.882 20 2
0.625 0.923 1.753 19 2
0.750 0.940 1.624 16 1
0.875 0.966 1.475 14 0
1.000 1.001 1.000 1 0
shark -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.956 1.845 11 0
0.250 0.923 1.885 10 2
0.375 0.903 1.919 10 3
0.500 0.897 1.948 10 3
0.625 0.903 1.951 10 2
0.750 0.923 1.914 10 2
0.875 0.956 1.779 9 0
1.000 1.000 1.000 1 0
spider -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.981 1.484 22 10
0.250 0.966 1.635 25 11
0.375 0.957 1.799 25 12
0.500 0.954 1.985 25 14
0.625 0.957 2.185 25 10
0.750 0.966 2.369 24 3
0.875 0.981 2.523 21 0
1.000 1.000 1.000 1 0
austria -> belgium
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.988 1.395 2 2
0.250 0.979 1.402 2 2
0.375 0.973 1.410 2 2
0.500 0.971 1.428 2 2
0.625 0.973 1.452 2 2
0.750 0.979 1.457 2 1
0.875 0.988 1.498 2 0
1.000 1.000 1.000 1 0
austria -> croatia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.993 2.192 24 1
0.250 0.987 1.947 24 1
0.375 0.984 1.764 24 2
0.500 0.983 1.624 24 2
0.625 0.984 1.513 24 2
0.750 0.987 1.389 22 1
0.875 0.993 1.291 21 0
1.000 1.000 1.000 19 0
austria -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.987 1.350 2 2
0.250 0.978 1.365 2 2
0.375 0.973 1.378 2 2
0.500 0.971 1.397 2 2
0.625 0.973 1.420 2 2
0.750 0.978 1.410 2 0
0.875 0.987 1.416 2 0
1.000 1.000 1.000 1 0
austria -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.974 2.219 16 1
0.250 0.955 2.060 16 1
0.375 0.943 1.913 16 2
0.500 0.939 1.778 16 2
0.625 0.943 1.653 16 2
0.750 0.955 1.522 16 1
0.875 0.974 1.395 15 0
1.000 1.000 1.000 10 0
austria -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.978 1.805 19 1
0.250 0.962 1.687 19 1
0.375 0.953 1.583 20 2
0.500 0.949 1.491 20 2
0.625 0.953 1.410 20 2
0.750 0.962 1.295 20 1
0.875 0.978 1.230 20 0
1.000 1.000 1.000 20 0
austria -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.951 3.599 79 1
0.250 0.916 2.859 79 1
0.375 0.894 2.348 78 2
0.500 0.887 1.980 78 2
0.625 0.894 1.706 77 2
0.750 0.916 1.486 74 1
0.875 0.951 1.315 72 0
1.000 1.000 1.000 68 0
austria -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.978 1.718 12 0
0.250 0.962 1.615 12 0
0.375 0.952 1.524 12 0
0.500 0.949 1.449 12 0
0.625 0.952 1.383 12 0
0.750 0.962 1.315 10 1
0.875 0.978 1.249 10 0
1.000 1.000 1.000 4 0
austria -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.937 2.800 33 1
0.250 0.892 2.448 33 1
0.375 0.865 2.156 33 0
0.500 0.856 1.913 33 0
0.625 0.865 1.705 32 0
0.750 0.892 1.523 32 0
0.875 0.937 1.339 29 0
1.000 1.000 1.000 22 0
austria -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.984 2.200 15 1
0.250 0.972 1.959 15 1
0.375 0.965 1.768 15 2
0.500 0.963 1.614 15 2
0.625 0.965 1.486 15 2
0.750 0.972 1.330 13 2
0.875 0.984 1.211 13 0
1.000 1.000 1.000 9 0
austria -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.982 1.479 2 2
0.250 0.968 1.441 2 2
0.375 0.961 1.403 2 2
0.500 0.958 1.372 2 2
0.625 0.961 1.341 2 2
0.750 0.968 1.282 2 1
0.875 0.982 1.255 2 0
1.000 1.000 1.000 1 0
austria -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.976 1.664 23 1
0.250 0.959 1.581 23 1
0.375 0.949 1.507 23 2
0.500 0.945 1.442 23 2
0.625 0.949 1.384 23 2
0.750 0.959 1.306 22 1
0.875 0.976 1.241 20 0
1.000 1.000 1.000 15 0
austria -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.960 2.844 26 1
0.250 0.931 2.516 26 1
0.375 0.914 2.227 26 2
0.500 0.908 1.973 26 2
0.625 0.914 1.750 26 2
0.750 0.931 1.543 23 1
0.875 0.960 1.369 23 0
1.000 1.000 1.000 19 0
belgium -> croatia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.985 2.298 26 2
0.250 0.974 2.014 26 2
0.375 0.967 1.810 26 3
0.500 0.965 1.656 26 1
0.625 0.967 1.531 26 0
0.750 0.974 1.427 26 0
0.875 0.985 1.341 23 0
1.000 1.000 1.000 19 0
belgium -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.994 1.226 1 2
0.250 0.989 1.225 1 2
0.375 0.987 1.227 1 3
0.500 0.986 1.225 1 0
0.625 0.987 1.238 1 0
0.750 0.990 1.218 1 0
0.875 0.994 1.236 1 0
1.000 1.000 1.000 1 0
belgium -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.985 2.132 13 0
0.250 0.974 1.975 12 0
0.375 0.967 1.836 12 1
0.500 0.965 1.708 12 1
0.625 0.967 1.580 12 0
0.750 0.974 1.484 12 1
0.875 0.985 1.341 12 0
1.000 1.000 1.000 10 0
belgium -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.978 1.965 21 1
0.250 0.963 1.819 21 1
0.375 0.953 1.691 21 2
0.500 0.950 1.576 21 1
0.625 0.953 1.470 21 1
0.750 0.963 1.383 21 0
0.875 0.978 1.274 21 0
1.000 1.000 1.000 20 0
belgium -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.956 3.381 81 0
0.250 0.925 2.630 78 0
0.375 0.906 2.146 77 1
0.500 0.899 1.808 77 0
0.625 0.906 1.548 76 1
0.750 0.925 1.359 76 0
0.875 0.956 1.200 74 0
1.000 1.000 1.000 68 0
belgium -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.981 1.929 9 0
0.250 0.968 1.773 9 0
0.375 0.960 1.646 9 0
0.500 0.957 1.540 9 1
0.625 0.960 1.425 7 0
0.750 0.968 1.352 7 0
0.875 0.981 1.279 6 0
1.000 1.000 1.000 4 0
belgium -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.961 2.694 29 0
0.250 0.932 2.355 30 0
0.375 0.915 2.065 29 1
0.500 0.909 1.828 29 0
0.625 0.915 1.622 28 0
0.750 0.932 1.472 28 0
0.875 0.960 1.302 25 0
1.000 1.000 1.000 22 0
belgium -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.987 2.481 13 1
0.250 0.978 2.155 13 2
0.375 0.973 1.903 13 3
0.500 0.971 1.706 13 1
0.625 0.973 1.543 12 1
0.750 0.978 1.389 12 1
0.875 0.987 1.255 12 0
1.000 1.000 1.000 9 0
belgium -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.997 1.421 2 0
0.250 0.994 1.403 2 1
0.375 0.993 1.385 2 2
0.500 0.992 1.368 2 1
0.625 0.993 1.354 2 0
0.750 0.994 1.322 1 0
0.875 0.997 1.303 1 0
1.000 1.000 1.000 1 0
belgium -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.974 2.101 18 1
0.250 0.956 1.966 18 1
0.375 0.945 1.846 18 2
0.500 0.941 1.738 18 1
0.625 0.945 1.641 18 1
0.750 0.956 1.551 17 1
0.875 0.974 1.426 17 0
1.000 1.000 1.000 15 0
belgium -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.937 2.692 25 1
0.250 0.892 2.387 25 0
0.375 0.865 2.130 25 0
0.500 0.856 1.910 25 0
0.625 0.865 1.698 24 1
0.750 0.892 1.493 24 0
0.875 0.937 1.321 23 0
1.000 1.000 1.000 19 0
croatia -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.986 1.254 24 1
0.250 0.976 1.336 24 2
0.375 0.970 1.432 24 3
0.500 0.968 1.554 24 1
0.625 0.970 1.714 24 1
0.750 0.976 1.922 24 1
0.875 0.986 2.206 24 0
1.000 1.000 1.000 1 0
croatia -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.973 1.643 47 0
0.250 0.953 1.645 47 0
0.375 0.941 1.649 47 0
0.500 0.937 1.658 46 1
0.625 0.941 1.669 46 0
0.750 0.953 1.696 45 0
0.875 0.972 1.738 45 0
1.000 1.000 1.000 10 0
croatia -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.972 1.517 54 0
0.250 0.951 1.518 54 0
0.375 0.939 1.526 55 0
0.500 0.935 1.542 55 0
0.625 0.939 1.567 55 0
0.750 0.951 1.606 55 0
0.875 0.972 1.651 55 0
1.000 1.000 1.000 20 0
croatia -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.969 2.125 120 3
0.250 0.946 1.992 121 3
0.375 0.932 1.859 121 3
0.500 0.928 1.745 121 2
0.625 0.932 1.643 119 4
0.750 0.946 1.531 116 0
0.875 0.969 1.414 114 0
1.000 1.000 1.000 68 0
croatia -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.983 1.513 34 4
0.250 0.971 1.548 34 4
0.375 0.964 1.595 34 4
0.500 0.962 1.655 34 5
0.625 0.964 1.720 34 4
0.750 0.971 1.798 34 0
0.875 0.983 1.882 34 0
1.000 1.000 1.000 4 0
croatia -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.939 2.151 67 5
0.250 0.895 2.143 67 5
0.375 0.869 2.140 67 5
0.500 0.860 2.122 67 7
0.625 0.869 2.104 66 6
0.750 0.895 2.071 66 1
0.875 0.939 2.042 65 0
1.000 1.000 1.000 22 0
croatia -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.981 1.658 39 0
0.250 0.968 1.651 39 0
0.375 0.960 1.648 39 1
0.500 0.957 1.649 39 2
0.625 0.960 1.652 39 1
0.750 0.968 1.652 36 0
0.875 0.981 1.649 34 0
1.000 1.000 1.000 9 0
croatia -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.974 1.453 34 0
0.250 0.955 1.499 34 0
0.375 0.943 1.557 34 1
0.500 0.940 1.634 33 0
0.625 0.943 1.744 32 0
0.750 0.955 1.894 32 0
0.875 0.974 2.125 32 0
1.000 1.000 1.000 1 0
croatia -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.973 1.469 51 0
0.250 0.954 1.478 51 0
0.375 0.942 1.491 51 0
0.500 0.938 1.511 50 1
0.625 0.942 1.532 50 0
0.750 0.954 1.568 50 0
0.875 0.973 1.614 50 0
1.000 1.000 1.000 15 0
croatia -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.960 1.645 61 7
0.250 0.931 1.661 61 7
0.375 0.914 1.681 61 7
0.500 0.908 1.704 61 6
0.625 0.914 1.725 61 8
0.750 0.931 1.733 60 1
0.875 0.960 1.696 59 0
1.000 1.000 1.000 19 0
czechia -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.973 2.646 13 1
0.250 0.954 2.398 13 0
0.375 0.942 2.180 13 0
0.500 0.938 1.984 13 1
0.625 0.942 1.789 13 0
0.750 0.954 1.631 13 0
0.875 0.973 1.439 13 0
1.000 1.000 1.000 10 0
czechia -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.971 2.037 21 1
0.250 0.950 1.891 21 0
0.375 0.938 1.767 21 0
0.500 0.934 1.663 22 0
0.625 0.938 1.575 22 0
0.750 0.950 1.496 21 1
0.875 0.971 1.358 21 0
1.000 1.000 1.000 20 0
czechia -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.956 3.439 85 0
0.250 0.925 2.657 85 0
0.375 0.906 2.166 85 0
0.500 0.899 1.830 85 0
0.625 0.906 1.588 84 0
0.750 0.925 1.387 81 0
0.875 0.956 1.198 77 0
1.000 1.000 1.000 68 0
czechia -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.982 1.970 7 1
0.250 0.969 1.807 6 0
0.375 0.961 1.673 6 0
0.500 0.959 1.560 6 1
0.625 0.961 1.457 6 0
0.750 0.969 1.386 6 0
0.875 0.982 1.273 6 0
1.000 1.000 1.000 4 0
czechia -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.963 2.822 25 1
0.250 0.937 2.426 25 1
0.375 0.921 2.114 25 1
0.500 0.916 1.860 25 1
0.625 0.921 1.641 25 0
0.750 0.937 1.468 25 0
0.875 0.963 1.309 24 0
1.000 1.000 1.000 22 0
czechia -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.985 2.390 12 1
0.250 0.974 2.083 12 0
0.375 0.968 1.855 12 0
0.500 0.965 1.679 12 1
0.625 0.968 1.529 12 0
0.750 0.974 1.413 12 1
0.875 0.985 1.291 12 0
1.000 1.000 1.000 9 0
czechia -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.990 1.519 2 1
0.250 0.983 1.476 2 0
0.375 0.979 1.438 2 0
0.500 0.977 1.407 2 0
0.625 0.979 1.376 2 0
0.750 0.983 1.330 2 0
0.875 0.990 1.291 2 0
1.000 1.000 1.000 1 0
czechia -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.974 2.158 16 1
0.250 0.955 1.999 16 0
0.375 0.944 1.863 16 0
0.500 0.940 1.743 16 1
0.625 0.944 1.625 16 0
0.750 0.955 1.537 16 1
0.875 0.974 1.360 16 0
1.000 1.000 1.000 15 0
czechia -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.938 2.930 30 1
0.250 0.894 2.597 30 1
0.375 0.867 2.321 30 1
0.500 0.858 2.086 30 1
0.625 0.867 1.881 30 0
0.750 0.893 1.689 29 1
0.875 0.938 1.418 27 0
1.000 1.000 1.000 19 0
france -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.989 1.692 38 5
0.250 0.980 1.709 39 5
0.375 0.976 1.735 39 5
0.500 0.974 1.764 38 6
0.625 0.976 1.799 38 5
0.750 0.980 1.769 36 5
0.875 0.989 1.760 36 0
1.000 1.000 1.000 20 0
france -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.964 2.612 108 5
0.250 0.939 2.257 107 5
0.375 0.924 2.007 107 6
0.500 0.918 1.821 106 6
0.625 0.924 1.678 106 3
0.750 0.939 1.544 101 4
0.875 0.964 1.419 96 0
1.000 1.000 1.000 68 0
france -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.992 1.578 20 3
0.250 0.986 1.546 20 2
0.375 0.982 1.518 20 1
0.500 0.981 1.492 20 2
0.625 0.982 1.470 20 3
0.750 0.986 1.425 19 1
0.875 0.992 1.412 19 0
1.000 1.000 1.000 4 0
france -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.946 2.403 52 3
0.250 0.907 2.278 52 4
0.375 0.883 2.172 51 5
0.500 0.875 2.083 51 6
0.625 0.883 2.004 51 4
0.750 0.907 1.906 48 1
0.875 0.946 1.753 48 0
1.000 1.000 1.000 22 0
france -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.984 2.004 25 2
0.250 0.973 1.922 25 3
0.375 0.966 1.857 25 3
0.500 0.964 1.806 25 4
0.625 0.966 1.763 25 3
0.750 0.973 1.657 23 4
0.875 0.984 1.596 23 0
1.000 1.000 1.000 9 0
france -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.986 1.520 11 8
0.250 0.976 1.631 11 7
0.375 0.970 1.750 11 8
0.500 0.968 1.880 11 12
0.625 0.970 2.026 11 9
0.750 0.976 2.134 11 7
0.875 0.986 2.243 11 0
1.000 1.000 1.000 1 0
france -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.989 1.367 38 1
0.250 0.981 1.388 38 4
0.375 0.976 1.416 37 4
0.500 0.974 1.447 36 4
0.625 0.976 1.481 36 5
0.750 0.981 1.497 36 4
0.875 0.989 1.517 35 0
1.000 1.000 1.000 15 0
france -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.969 2.281 39 4
0.250 0.946 2.141 39 3
0.375 0.933 2.014 39 3
0.500 0.928 1.896 39 4
0.625 0.933 1.780 39 3
0.750 0.946 1.601 38 3
0.875 0.969 1.449 37 0
1.000 1.000 1.000 19 0
germany -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.956 2.626 104 16
0.250 0.925 2.340 104 15
0.375 0.906 2.137 102 26
0.500 0.900 1.983 102 30
0.625 0.906 1.849 100 24
0.750 0.925 1.721 98 17
0.875 0.956 1.589 97 1
1.000 1.000 1.000 68 0
germany -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.991 1.646 31 3
0.250 0.984 1.664 31 4
0.375 0.981 1.690 31 5
0.500 0.979 1.712 31 6
0.625 0.981 1.742 31 4
0.750 0.984 1.748 30 5
0.875 0.991 1.723 27 0
1.000 1.000 1.000 4 0
germany -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.921 2.629 57 13
0.250 0.864 2.580 57 14
0.375 0.830 2.540 56 24
0.500 0.818 2.498 56 26
0.625 0.830 2.453 56 25
0.750 0.864 2.367 56 17
0.875 0.921 2.232 53 0
1.000 1.000 1.000 22 0
germany -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.987 1.875 43 4
0.250 0.978 1.808 43 5
0.375 0.972 1.754 43 10
0.500 0.970 1.704 42 14
0.625 0.972 1.650 42 11
0.750 0.978 1.584 41 9
0.875 0.987 1.523 40 1
1.000 1.000 1.000 9 0
germany -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.986 1.473 26 3
0.250 0.976 1.553 26 2
0.375 0.970 1.649 25 3
0.500 0.968 1.762 25 3
0.625 0.970 1.891 25 6
0.750 0.976 2.003 24 5
0.875 0.986 2.108 21 0
1.000 1.000 1.000 1 0
germany -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.987 1.441 39 10
0.250 0.978 1.509 39 8
0.375 0.973 1.582 39 12
0.500 0.971 1.638 38 16
0.625 0.973 1.709 38 16
0.750 0.978 1.772 38 12
0.875 0.987 1.801 37 0
1.000 1.000 1.000 15 0
germany -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.968 2.442 48 9
0.250 0.945 2.353 48 11
0.375 0.931 2.274 48 14
0.500 0.927 2.189 48 18
0.625 0.931 2.098 48 10
0.750 0.945 1.987 47 6
0.875 0.968 1.820 47 1
1.000 1.000 1.000 19 0
greece -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 0.965 1.436 79 8
0.250 0.940 1.551 78 6
0.375 0.925 1.684 78 11
0.500 0.920 1.841 78 12
0.625 0.925 2.032 77 11
0.750 0.940 2.244 77 5
0.875 0.965 2.472 77 0
1.000 1.000 1.000 4 0
greece -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 0.941 1.634 131 6
0.250 0.899 1.732 131 5
0.375 0.873 1.845 130 13
0.500 0.865 1.978 126 19
0.625 0.873 2.134 124 18
0.750 0.899 2.287 124 13
0.875 0.941 2.412 117 1
1.000 1.000 1.000 22 0
greece -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 0.958 1.525 85 14
0.250 0.928 1.623 85 14
0.375 0.910 1.731 85 20
0.500 0.904 1.850 84 21
0.625 0.910 1.970 84 19
0.750 0.928 2.089 84 10
0.875 0.958 2.199 83 0
1.000 1.000 1.000 9 0
greece -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 0.956 1.339 84 10
0.250 0.924 1.498 84 9
0.375 0.905 1.700 84 14
0.500 0.899 1.961 84 16
0.625 0.905 2.303 82 17
0.750 0.924 2.757 81 8
0.875 0.956 3.385 81 0
1.000 1.000 1.000 1 0
greece -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 0.965 1.382 111 7
0.250 0.940 1.499 111 6
0.375 0.925 1.642 111 10
0.500 0.920 1.820 111 10
0.625 0.925 2.036 111 11
0.750 0.940 2.282 110 5
0.875 0.965 2.588 108 0
1.000 1.000 1.000 15 0
greece -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 0.956 1.490 125 4
0.250 0.924 1.563 124 4
0.375 0.904 1.651 124 9
0.500 0.898 1.761 124 9
0.625 0.904 1.878 122 11
0.750 0.924 2.007 119 8
0.875 0.955 2.129 118 0
1.000 1.000 1.000 19 0
ireland -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 0.960 1.935 36 1
0.250 0.931 1.847 36 1
0.375 0.913 1.768 36 3
0.500 0.908 1.699 36 4
0.625 0.913 1.639 36 4
0.750 0.931 1.582 35 3
0.875 0.960 1.545 35 0
1.000 1.000 1.000 22 0
ireland -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 0.991 1.899 21 1
0.250 0.984 1.830 21 1
0.375 0.981 1.771 21 3
0.500 0.979 1.720 21 4
0.625 0.981 1.676 21 2
0.750 0.984 1.593 20 2
0.875 0.991 1.551 19 0
1.000 1.000 1.000 9 0
ireland -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 0.987 1.424 7 0
0.250 0.977 1.475 7 0
0.375 0.972 1.539 7 5
0.500 0.970 1.616 7 8
0.625 0.972 1.706 7 7
0.750 0.977 1.811 7 5
0.875 0.987 1.940 7 0
1.000 1.000 1.000 1 0
ireland -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 0.992 1.407 24 0
0.250 0.987 1.428 25 0
0.375 0.984 1.446 25 2
0.500 0.982 1.472 25 4
0.625 0.984 1.502 25 3
0.750 0.987 1.537 25 2
0.875 0.992 1.579 24 0
1.000 1.000 1.000 15 0
ireland -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 0.971 2.131 31 2
0.250 0.950 2.052 31 2
0.375 0.937 1.976 31 3
0.500 0.933 1.904 31 4
0.625 0.937 1.830 31 3
0.750 0.950 1.671 28 2
0.875 0.971 1.598 27 0
1.000 1.000 1.000 19 0
italy -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 0.921 2.088 42 7
0.250 0.864 2.114 42 6
0.375 0.830 2.143 42 14
0.500 0.819 2.170 42 15
0.625 0.830 2.185 42 11
0.750 0.864 2.136 41 8
0.875 0.921 2.064 40 0
1.000 1.000 1.000 9 0
italy -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 0.950 1.501 29 9
0.250 0.914 1.672 29 8
0.375 0.892 1.877 29 12
0.500 0.885 2.115 29 14
0.625 0.892 2.383 29 11
0.750 0.914 2.627 27 5
0.875 0.950 2.950 26 0
1.000 1.000 1.000 1 0
italy -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 0.945 1.583 51 6
0.250 0.905 1.711 51 5
0.375 0.882 1.854 51 10
0.500 0.874 2.008 51 12
0.625 0.882 2.164 50 10
0.750 0.906 2.260 49 5
0.875 0.945 2.323 48 0
1.000 1.000 1.000 15 0
italy -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 0.900 2.061 67 10
0.250 0.828 2.127 68 8
0.375 0.785 2.184 68 13
0.500 0.771 2.230 66 13
0.625 0.785 2.263 64 9
0.750 0.828 2.229 63 10
0.875 0.900 2.162 62 0
1.000 1.000 1.000 19 0
netherlands -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 0.986 1.291 13 3
0.250 0.976 1.376 13 3
0.375 0.970 1.477 13 5
0.500 0.969 1.594 13 4
0.625 0.970 1.741 13 6
0.750 0.976 1.907 13 1
0.875 0.986 2.163 12 0
1.000 1.000 1.000 1 0
netherlands -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 0.984 1.404 29 3
0.250 0.972 1.459 29 2
0.375 0.965 1.524 29 4
0.500 0.963 1.603 28 3
0.625 0.965 1.690 26 5
0.750 0.972 1.776 26 0
0.875 0.984 1.887 26 0
1.000 1.000 1.000 15 0
netherlands -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 0.971 2.080 39 3
0.250 0.951 2.051 38 3
0.375 0.938 2.018 38 5
0.500 0.934 1.988 38 4
0.625 0.938 1.960 38 5
0.750 0.950 1.926 37 3
0.875 0.971 1.891 37 0
1.000 1.000 1.000 19 0
poland -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.984 1.882 17 3
0.250 0.973 1.786 17 4
0.375 0.966 1.705 17 4
0.500 0.964 1.632 17 6
0.625 0.966 1.570 17 4
0.750 0.973 1.503 17 2
0.875 0.984 1.387 16 0
1.000 1.000 1.000 15 0
poland -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.945 3.079 29 4
0.250 0.906 2.755 29 4
0.375 0.883 2.493 29 3
0.500 0.875 2.276 29 5
0.625 0.883 2.088 28 3
0.750 0.906 1.869 28 2
0.875 0.945 1.597 27 0
1.000 1.000 1.000 19 0
spain -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 15 0
0.125 0.968 2.401 47 3
0.250 0.944 2.248 47 3
0.375 0.930 2.109 47 2
0.500 0.926 1.978 46 2
0.625 0.930 1.844 45 2
0.750 0.944 1.687 45 2
0.875 0.968 1.558 43 0
1.000 1.000 1.000 19 0
wish -> luck
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 5 0
0.125 0.987 1.869 37 3
0.250 0.975 1.910 39 1
0.375 0.967 1.921 41 4
0.500 0.964 1.928 43 4
0.625 0.966 1.919 44 3
0.750 0.973 1.879 40 5
0.875 0.986 1.806 35 5
1.000 1.000 1.000 4 0
kick -> stuff
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 5 0
0.125 0.981 1.713 25 4
0.250 0.966 1.737 25 4
0.375 0.958 1.721 27 3
0.500 0.956 1.725 27 6
0.625 0.959 1.690 28 6
0.750 0.969 1.587 29 4
0.875 0.983 1.538 29 1
1.000 1.000 1.000 5 0
try -> it
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 3 0
0.125 0.956 1.594 22 1
0.250 0.917 1.831 25 4
0.375 0.887 2.006 26 1
0.500 0.871 2.115 27 1
0.625 0.869 2.241 26 1
0.750 0.887 2.332 21 2
0.875 0.930 2.386 20 0
1.000 1.000 1.000 3 0
f serif -> f sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.002 1.059 1 1
0.250 1.002 1.101 1 1
0.375 1.001 1.141 1 1
0.500 1.001 1.180 1 1
0.625 1.001 1.224 1 1
0.750 1.002 1.267 1 3
0.875 1.002 1.268 1 0
1.000 1.000 1.000 1 0
i serif -> i sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 2 0
0.125 1.002 1.019 2 5
0.250 1.001 1.047 2 2
0.375 1.000 1.103 2 4
0.500 1.000 1.130 2 3
0.625 1.000 1.157 2 2
0.750 1.001 1.158 2 1
0.875 1.002 1.095 2 0
1.000 1.000 1.000 2 0
u serif -> u sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.003 1.031 1 1
0.250 1.002 1.081 1 2
0.375 1.002 1.133 1 1
0.500 1.002 1.181 1 1
0.625 1.002 1.233 1 1
0.750 1.002 1.282 1 0
0.875 1.002 1.306 1 0
1.000 1.000 1.000 1 0

CLOSED MODE

bird -> butterfly
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.992 1.213 3 0
0.250 0.975 1.329 3 0
0.375 0.963 1.403 3 0
0.500 0.956 1.460 4 0
0.625 0.959 1.466 4 1
0.750 0.969 1.451 4 1
0.875 0.994 1.268 1 0
1.000 1.000 1.000 1 0
bird -> cat
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.000 1.081 2 0
0.250 0.986 1.193 5 0
0.375 0.979 1.250 5 0
0.500 0.977 1.290 4 0
0.625 0.979 1.313 4 0
0.750 0.991 1.264 4 0
0.875 1.010 1.071 2 0
1.000 1.000 1.000 1 0
bird -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.005 1.147 3 1
0.250 0.989 1.271 5 1
0.375 0.980 1.318 5 1
0.500 0.975 1.351 6 1
0.625 0.976 1.350 7 1
0.750 0.984 1.323 6 0
0.875 1.003 1.210 2 0
1.000 1.000 1.000 1 0
bird -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.008 1.242 3 2
0.250 0.996 1.400 6 1
0.375 0.986 1.467 8 0
0.500 0.984 1.470 7 0
0.625 0.985 1.441 6 0
0.750 0.991 1.383 6 0
0.875 1.003 1.240 2 0
1.000 1.000 1.000 1 0
bird -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.000 1.184 6 0
0.250 0.975 1.367 10 0
0.375 0.965 1.397 11 0
0.500 0.960 1.401 11 0
0.625 0.963 1.375 11 0
0.750 0.973 1.323 12 0
0.875 0.996 1.155 7 0
1.000 1.000 1.000 1 0
bird -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.988 1.074 4 0
0.250 0.963 1.140 6 0
0.375 0.948 1.172 5 0
0.500 0.943 1.183 5 0
0.625 0.947 1.179 5 0
0.750 0.962 1.158 5 0
0.875 0.995 1.035 2 0
1.000 1.000 1.000 1 0
bird -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.031 1.084 2 0
0.250 1.013 1.235 5 1
0.375 0.998 1.270 8 1
0.500 0.987 1.269 9 0
0.625 0.983 1.252 9 0
0.750 0.997 1.165 6 1
0.875 1.005 1.090 5 0
1.000 1.000 1.000 1 0
bird -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.001 1.236 5 0
0.250 0.985 1.400 7 1
0.375 0.974 1.473 9 0
0.500 0.971 1.482 9 0
0.625 0.973 1.480 8 0
0.750 0.981 1.438 9 0
0.875 0.999 1.294 4 0
1.000 1.000 1.000 1 0
butterfly -> cat
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.003 0.924 1 0
0.250 0.994 0.994 3 0
0.375 0.987 1.048 3 0
0.500 0.985 1.083 3 0
0.625 0.987 1.108 3 1
0.750 0.993 1.097 3 0
0.875 1.004 1.031 1 0
1.000 1.000 1.000 1 0
butterfly -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.013 1.061 2 0
0.250 1.007 1.163 2 0
0.375 1.002 1.202 3 0
0.500 1.004 1.178 3 1
0.625 1.004 1.144 4 0
0.750 1.005 1.120 4 0
0.875 1.009 1.048 3 0
1.000 1.000 1.000 1 0
butterfly -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.010 1.193 4 0
0.250 0.999 1.365 9 1
0.375 0.992 1.426 7 2
0.500 0.992 1.399 7 0
0.625 0.997 1.329 4 0
0.750 1.003 1.231 5 0
0.875 1.006 1.142 4 0
1.000 1.000 1.000 1 0
butterfly -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.004 1.102 1 0
0.250 0.994 1.206 3 0
0.375 0.986 1.248 4 0
0.500 0.982 1.250 4 0
0.625 0.987 1.181 4 2
0.750 0.991 1.131 3 0
0.875 0.998 1.066 2 0
1.000 1.000 1.000 1 0
butterfly -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.994 0.879 2 1
0.250 0.963 0.955 3 0
0.375 0.944 1.009 3 0
0.500 0.936 1.050 3 0
0.625 0.941 1.083 3 0
0.750 0.959 1.087 3 0
0.875 0.994 0.987 3 0
1.000 1.000 1.000 1 0
butterfly -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.030 0.990 5 1
0.250 1.005 1.213 10 2
0.375 0.990 1.260 10 0
0.500 0.981 1.256 9 0
0.625 0.981 1.210 5 0
0.750 0.988 1.142 3 0
0.875 1.004 1.019 3 0
1.000 1.000 1.000 1 0
butterfly -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.998 1.048 3 0
0.250 0.989 1.103 3 0
0.375 0.982 1.155 3 0
0.500 0.985 1.137 3 2
0.625 0.988 1.108 3 0
0.750 0.993 1.085 3 0
0.875 1.006 0.977 3 0
1.000 1.000 1.000 1 0
cat -> dog
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.999 1.330 1 1
0.250 0.973 1.501 3 1
0.375 0.961 1.499 3 1
0.500 0.955 1.462 2 0
0.625 0.959 1.377 2 0
0.750 0.971 1.252 1 0
0.875 0.989 1.092 1 0
1.000 1.000 1.000 1 0
cat -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.998 1.139 1 0
0.250 0.977 1.244 5 0
0.375 0.960 1.301 5 1
0.500 0.956 1.261 5 0
0.625 0.959 1.209 5 0
0.750 0.970 1.144 4 0
0.875 0.988 1.053 2 0
1.000 1.000 1.000 1 0
cat -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.003 1.001 2 0
0.250 0.985 1.097 4 0
0.375 0.977 1.109 4 0
0.500 0.972 1.106 4 0
0.625 0.973 1.086 4 0
0.750 0.981 1.053 3 0
0.875 0.993 0.999 1 0
1.000 1.000 1.000 1 0
cat -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.978 1.192 3 0
0.250 0.936 1.271 4 0
0.375 0.914 1.255 4 0
0.500 0.908 1.214 4 0
0.625 0.914 1.165 5 0
0.750 0.937 1.108 4 0
0.875 0.972 1.035 3 0
1.000 1.000 1.000 1 0
cat -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.012 1.338 7 3
0.250 0.991 1.431 7 0
0.375 0.974 1.422 7 0
0.500 0.967 1.349 7 0
0.625 0.967 1.269 7 0
0.750 0.976 1.180 5 0
0.875 0.992 1.079 3 0
1.000 1.000 1.000 1 0
cat -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.992 1.322 5 0
0.250 0.976 1.459 7 0
0.375 0.968 1.484 6 0
0.500 0.966 1.475 5 0
0.625 0.970 1.428 3 0
0.750 0.980 1.331 3 0
0.875 0.995 1.165 2 0
1.000 1.000 1.000 1 0
dog -> horse
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.003 1.196 4 0
0.250 0.993 1.333 4 0
0.375 0.987 1.398 9 1
0.500 0.985 1.403 7 0
0.625 0.987 1.386 5 1
0.750 0.993 1.331 7 0
0.875 1.003 1.202 3 0
1.000 1.000 1.000 1 0
dog -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.996 1.185 2 0
0.250 0.974 1.326 3 0
0.375 0.958 1.395 5 0
0.500 0.953 1.399 5 0
0.625 0.953 1.391 6 0
0.750 0.965 1.328 7 0
0.875 0.986 1.218 3 1
1.000 1.000 1.000 1 0
dog -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.993 1.110 4 0
0.250 0.968 1.189 6 0
0.375 0.956 1.225 6 0
0.500 0.956 1.230 5 0
0.625 0.965 1.208 5 0
0.750 0.978 1.193 5 0
0.875 1.010 1.076 4 1
1.000 1.000 1.000 1 0
dog -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.009 1.310 9 2
0.250 0.986 1.495 14 0
0.375 0.974 1.480 12 0
0.500 0.970 1.412 14 0
0.625 0.972 1.339 13 0
0.750 0.980 1.253 12 0
0.875 0.992 1.159 10 0
1.000 1.000 1.000 1 0
dog -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.993 1.088 3 0
0.250 0.984 1.155 4 0
0.375 0.974 1.237 6 0
0.500 0.971 1.278 5 0
0.625 0.973 1.294 5 0
0.750 0.982 1.273 4 0
0.875 0.995 1.181 3 0
1.000 1.000 1.000 1 0
horse -> ostrich
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.997 1.231 10 1
0.250 0.983 1.357 12 0
0.375 0.972 1.434 14 0
0.500 0.969 1.441 15 0
0.625 0.971 1.437 13 0
0.750 0.980 1.379 13 0
0.875 0.995 1.224 10 0
1.000 1.000 1.000 1 0
horse -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.996 1.080 5 0
0.250 0.978 1.177 6 0
0.375 0.963 1.240 7 1
0.500 0.965 1.222 7 0
0.625 0.966 1.247 6 1
0.750 0.979 1.222 7 1
0.875 1.004 1.120 5 0
1.000 1.000 1.000 1 0
horse -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.019 1.190 4 1
0.250 1.005 1.342 8 0
0.375 0.992 1.408 9 1
0.500 0.989 1.360 8 0
0.625 0.991 1.294 6 0
0.750 1.000 1.184 5 1
0.875 1.007 1.064 2 0
1.000 1.000 1.000 1 0
horse -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.995 1.204 7 0
0.250 0.982 1.287 9 0
0.375 0.972 1.351 12 0
0.500 0.971 1.391 10 0
0.625 0.976 1.397 10 0
0.750 0.989 1.329 9 0
0.875 1.006 1.219 3 0
1.000 1.000 1.000 1 0
ostrich -> shark
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.991 1.048 3 0
0.250 0.963 1.144 5 0
0.375 0.951 1.165 5 0
0.500 0.949 1.166 5 0
0.625 0.959 1.129 5 0
0.750 0.977 1.056 5 0
0.875 0.992 1.031 4 0
1.000 1.000 1.000 1 0
ostrich -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.005 1.227 9 0
0.250 0.988 1.352 17 0
0.375 0.970 1.446 17 0
0.500 0.964 1.432 17 0
0.625 0.969 1.373 13 0
0.750 0.983 1.265 10 0
0.875 1.001 1.129 8 0
1.000 1.000 1.000 1 0
ostrich -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.000 1.097 2 0
0.250 0.982 1.235 3 0
0.375 0.973 1.320 3 0
0.500 0.973 1.356 4 0
0.625 0.979 1.360 4 0
0.750 0.994 1.303 4 0
0.875 1.017 1.111 3 0
1.000 1.000 1.000 1 0
shark -> spider
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.027 1.034 2 0
0.250 1.000 1.199 4 2
0.375 0.968 1.284 5 2
0.500 0.954 1.267 4 0
0.625 0.956 1.216 4 0
0.750 0.966 1.162 4 0
0.875 1.000 1.045 3 0
1.000 1.001 1.000 1 0
shark -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.988 1.054 1 0
0.250 0.962 1.124 1 0
0.375 0.929 1.236 2 0
0.500 0.922 1.236 3 0
0.625 0.928 1.213 2 0
0.750 0.951 1.128 2 0
0.875 0.980 1.028 1 0
1.000 1.000 1.000 1 0
spider -> turtle
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.995 1.098 3 0
0.250 0.980 1.201 5 0
0.375 0.970 1.299 6 0
0.500 0.968 1.379 6 0
0.625 0.972 1.447 7 1
0.750 0.989 1.415 8 0
0.875 1.006 1.329 7 3
1.000 1.000 1.000 1 0
austria -> belgium
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.993 1.086 1 0
0.250 0.983 1.149 1 0
0.375 0.978 1.172 1 0
0.500 0.976 1.182 1 0
0.625 0.978 1.184 1 0
0.750 0.984 1.171 1 0
0.875 0.995 1.094 1 0
1.000 1.000 1.000 1 0
austria -> croatia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.025 1.078 1 0
0.250 1.032 1.054 2 0
0.375 1.029 1.073 3 2
0.500 1.030 1.027 5 1
0.625 1.030 1.002 5 3
0.750 1.029 0.976 5 3
0.875 1.028 0.924 6 3
1.000 1.000 1.000 19 0
austria -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.995 1.053 1 0
0.250 0.984 1.152 1 0
0.375 0.977 1.207 1 0
0.500 0.974 1.239 1 0
0.625 0.976 1.243 1 0
0.750 0.983 1.220 1 0
0.875 0.996 1.097 1 0
1.000 1.000 1.000 1 0
austria -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.003 1.044 2 0
0.250 0.981 1.266 4 1
0.375 0.962 1.355 5 0
0.500 0.955 1.338 5 0
0.625 0.956 1.280 6 0
0.750 0.966 1.175 6 0
0.875 0.986 1.031 6 0
1.000 1.000 1.000 10 0
austria -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.001 0.969 1 0
0.250 0.984 1.070 1 0
0.375 0.969 1.107 1 0
0.500 0.965 1.058 2 0
0.625 0.968 0.991 4 0
0.750 0.978 0.914 4 0
0.875 0.993 0.837 4 0
1.000 1.000 1.000 20 0
austria -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.089 1.078 1 1
0.250 1.031 1.478 12 1
0.375 0.976 1.534 25 0
0.500 0.943 1.451 36 2
0.625 0.938 1.310 40 1
0.750 0.953 1.174 43 1
0.875 0.986 1.033 45 2
1.000 1.000 1.000 68 0
austria -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.994 1.116 1 0
0.250 0.976 1.161 4 1
0.375 0.967 1.115 4 0
0.500 0.964 1.083 4 0
0.625 0.966 1.062 4 1
0.750 0.974 1.033 4 0
0.875 0.991 0.968 2 0
1.000 1.000 1.000 4 0
austria -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.980 1.585 5 0
0.250 0.935 1.659 10 0
0.375 0.891 1.716 11 1
0.500 0.873 1.614 14 0
0.625 0.876 1.476 17 0
0.750 0.901 1.337 18 0
0.875 0.945 1.202 18 0
1.000 1.000 1.000 22 0
austria -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.016 0.915 1 0
0.250 0.995 1.168 6 2
0.375 0.984 1.180 6 2
0.500 0.979 1.140 6 1
0.625 0.980 1.084 6 2
0.750 0.986 1.013 6 2
0.875 0.997 0.920 8 1
1.000 1.000 1.000 9 0
austria -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.999 0.985 1 0
0.250 0.975 1.187 2 0
0.375 0.967 1.180 2 0
0.500 0.964 1.168 2 0
0.625 0.965 1.150 2 0
0.750 0.973 1.117 2 0
0.875 0.988 1.035 2 0
1.000 1.000 1.000 1 0
austria -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.021 0.983 4 0
0.250 0.997 1.125 7 1
0.375 0.977 1.172 8 0
0.500 0.968 1.163 10 0
0.625 0.967 1.099 14 0
0.750 0.973 1.067 14 0
0.875 0.990 1.020 11 0
1.000 1.000 1.000 15 0
austria -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.007 1.133 2 0
0.250 0.980 1.255 4 0
0.375 0.962 1.223 5 0
0.500 0.942 1.222 6 0
0.625 0.939 1.138 7 0
0.750 0.954 1.002 7 0
0.875 0.982 0.850 7 0
1.000 1.000 1.000 19 0
belgium -> croatia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.009 1.153 1 1
0.250 1.005 1.164 4 1
0.375 0.996 1.201 7 3
0.500 0.993 1.193 7 4
0.625 0.989 1.182 8 2
0.750 0.990 1.162 9 0
0.875 0.997 1.109 11 0
1.000 1.000 1.000 19 0
belgium -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.996 1.052 1 0
0.250 0.991 1.099 1 0
0.375 0.988 1.117 1 0
0.500 0.987 1.123 1 0
0.625 0.988 1.122 1 0
0.750 0.991 1.115 1 0
0.875 0.995 1.092 1 0
1.000 1.000 1.000 1 0
belgium -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.996 1.183 3 0
0.250 0.982 1.374 3 0
0.375 0.974 1.409 4 0
0.500 0.970 1.384 5 1
0.625 0.971 1.332 5 2
0.750 0.977 1.251 7 2
0.875 0.988 1.138 7 1
1.000 1.000 1.000 10 0
belgium -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.995 1.110 2 0
0.250 0.973 1.252 3 0
0.375 0.962 1.251 5 1
0.500 0.958 1.213 5 0
0.625 0.961 1.142 7 0
0.750 0.970 1.095 6 2
0.875 0.988 0.976 7 2
1.000 1.000 1.000 20 0
belgium -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.057 1.063 7 4
0.250 1.014 1.356 17 0
0.375 0.979 1.414 23 2
0.500 0.953 1.362 30 1
0.625 0.944 1.267 40 1
0.750 0.955 1.148 45 1
0.875 0.981 1.042 50 2
1.000 1.000 1.000 68 0
belgium -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.998 1.084 1 0
0.250 0.981 1.248 1 0
0.375 0.969 1.290 2 1
0.500 0.964 1.280 2 2
0.625 0.966 1.230 2 0
0.750 0.973 1.170 3 0
0.875 0.988 1.078 3 0
1.000 1.000 1.000 4 0
belgium -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.998 1.362 6 0
0.250 0.966 1.559 8 1
0.375 0.935 1.637 11 1
0.500 0.921 1.559 14 0
0.625 0.925 1.419 14 0
0.750 0.941 1.270 15 0
0.875 0.969 1.122 18 0
1.000 1.000 1.000 22 0
belgium -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.019 1.040 1 0
0.250 1.005 1.217 6 2
0.375 0.995 1.222 6 1
0.500 0.990 1.177 6 1
0.625 0.990 1.116 6 2
0.750 0.995 1.041 6 2
0.875 1.004 0.960 6 2
1.000 1.000 1.000 9 0
belgium -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.002 0.987 1 0
0.250 0.998 1.090 1 0
0.375 0.996 1.146 1 0
0.500 0.995 1.163 1 0
0.625 0.995 1.155 1 0
0.750 0.996 1.132 1 0
0.875 0.999 1.072 1 0
1.000 1.000 1.000 1 0
belgium -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.017 1.031 4 0
0.250 1.026 1.069 5 0
0.375 1.012 1.171 6 0
0.500 1.003 1.210 8 0
0.625 1.008 1.143 12 0
0.750 1.007 1.063 12 0
0.875 1.005 1.029 12 0
1.000 1.000 1.000 15 0
belgium -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.969 1.079 1 0
0.250 0.920 1.291 2 0
0.375 0.887 1.338 3 0
0.500 0.873 1.292 4 0
0.625 0.879 1.204 7 0
0.750 0.906 1.089 7 0
0.875 0.953 0.962 6 1
1.000 1.000 1.000 19 0
croatia -> czechia
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.015 1.016 7 1
0.250 1.005 1.088 8 4
0.375 1.004 1.109 7 4
0.500 1.006 1.115 7 3
0.625 1.013 1.102 4 1
0.750 1.015 1.102 2 0
0.875 1.015 1.091 1 0
1.000 1.000 1.000 1 0
croatia -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.998 1.123 21 0
0.250 0.979 1.210 22 0
0.375 0.966 1.259 21 1
0.500 0.962 1.274 19 1
0.625 0.965 1.264 17 1
0.750 0.975 1.242 13 1
0.875 0.992 1.150 8 0
1.000 1.000 1.000 10 0
croatia -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.006 0.989 12 0
0.250 0.986 1.071 15 1
0.375 0.972 1.099 16 2
0.500 0.968 1.105 15 3
0.625 0.973 1.084 13 1
0.750 0.989 1.003 10 0
0.875 1.001 0.959 6 0
1.000 1.000 1.000 20 0
croatia -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.060 1.116 31 2
0.250 1.022 1.285 54 0
0.375 0.990 1.361 57 4
0.500 0.977 1.322 58 0
0.625 0.979 1.243 60 1
0.750 0.987 1.167 58 0
0.875 1.008 1.049 57 1
1.000 1.000 1.000 68 0
croatia -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.033 0.980 11 1
0.250 1.015 1.114 10 3
0.375 1.012 1.137 10 3
0.500 1.008 1.156 10 4
0.625 1.011 1.161 8 4
0.750 1.024 1.061 6 0
0.875 1.025 1.002 3 0
1.000 1.000 1.000 4 0
croatia -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.977 1.485 23 0
0.250 0.921 1.697 28 1
0.375 0.892 1.718 28 1
0.500 0.883 1.688 30 1
0.625 0.897 1.583 30 0
0.750 0.926 1.460 27 0
0.875 0.969 1.271 21 1
1.000 1.000 1.000 22 0
croatia -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.031 0.931 7 2
0.250 1.019 1.036 10 3
0.375 1.008 1.083 12 6
0.500 1.008 1.057 12 3
0.625 1.012 1.034 9 4
0.750 1.022 0.963 9 3
0.875 1.031 0.859 8 2
1.000 1.000 1.000 9 0
croatia -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.007 1.036 13 0
0.250 0.981 1.171 15 1
0.375 0.968 1.226 13 2
0.500 0.967 1.228 12 2
0.625 0.970 1.249 11 1
0.750 0.985 1.206 6 1
0.875 1.000 1.126 1 0
1.000 1.000 1.000 1 0
croatia -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 1.112 0.777 6 0
0.250 1.102 0.837 8 0
0.375 1.059 0.937 11 0
0.500 1.037 0.984 13 0
0.625 1.021 1.033 13 0
0.750 1.016 1.056 12 0
0.875 1.027 0.998 12 0
1.000 1.000 1.000 15 0
croatia -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 19 0
0.125 0.997 1.017 13 2
0.250 0.971 1.080 18 2
0.375 0.956 1.100 19 3
0.500 0.949 1.109 18 2
0.625 0.959 1.053 16 0
0.750 0.980 0.950 15 0
0.875 1.002 0.848 10 0
1.000 1.000 1.000 19 0
czechia -> france
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.999 1.265 4 0
0.250 0.973 1.553 4 0
0.375 0.956 1.588 5 0
0.500 0.949 1.528 5 0
0.625 0.952 1.412 5 0
0.750 0.962 1.295 6 1
0.875 0.982 1.108 6 0
1.000 1.000 1.000 10 0
czechia -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.986 1.154 1 0
0.250 0.961 1.331 1 1
0.375 0.946 1.341 2 0
0.500 0.941 1.296 4 1
0.625 0.946 1.220 5 1
0.750 0.958 1.147 6 2
0.875 0.979 1.040 6 1
1.000 1.000 1.000 20 0
czechia -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.062 1.127 9 2
0.250 1.007 1.471 18 0
0.375 0.981 1.422 26 2
0.500 0.950 1.364 37 1
0.625 0.944 1.247 42 0
0.750 0.958 1.127 46 1
0.875 0.983 1.022 48 2
1.000 1.000 1.000 68 0
czechia -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.995 1.236 1 0
0.250 0.980 1.317 2 0
0.375 0.970 1.320 2 1
0.500 0.965 1.300 1 2
0.625 0.967 1.229 1 0
0.750 0.975 1.142 2 0
0.875 0.989 1.045 2 0
1.000 1.000 1.000 4 0
czechia -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.005 1.433 4 0
0.250 0.976 1.585 7 0
0.375 0.944 1.642 8 0
0.500 0.933 1.527 11 0
0.625 0.935 1.378 13 0
0.750 0.949 1.231 14 0
0.875 0.973 1.087 17 0
1.000 1.000 1.000 22 0
czechia -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.008 1.041 4 0
0.250 0.994 1.216 6 1
0.375 0.984 1.233 6 1
0.500 0.980 1.201 7 2
0.625 0.981 1.143 7 1
0.750 0.986 1.094 6 2
0.875 0.997 1.011 6 2
1.000 1.000 1.000 9 0
czechia -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.998 1.080 1 0
0.250 0.988 1.203 1 0
0.375 0.982 1.237 1 0
0.500 0.980 1.230 1 0
0.625 0.981 1.200 1 0
0.750 0.986 1.151 1 0
0.875 0.994 1.063 1 0
1.000 1.000 1.000 1 0
czechia -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.024 1.007 4 0
0.250 1.034 1.064 4 0
0.375 1.005 1.213 5 0
0.500 0.999 1.219 6 0
0.625 0.996 1.155 8 0
0.750 0.994 1.095 10 0
0.875 0.997 1.030 11 0
1.000 1.000 1.000 15 0
czechia -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.969 1.276 2 1
0.250 0.918 1.538 3 0
0.375 0.884 1.560 3 0
0.500 0.871 1.462 6 0
0.625 0.879 1.329 6 1
0.750 0.906 1.177 5 1
0.875 0.952 1.014 5 2
1.000 1.000 1.000 19 0
france -> germany
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.001 1.026 4 1
0.250 0.993 1.133 5 0
0.375 0.989 1.170 6 0
0.500 0.988 1.161 7 0
0.625 0.991 1.143 8 2
0.750 0.998 1.047 9 2
0.875 1.004 0.943 8 1
1.000 1.000 1.000 20 0
france -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.039 0.993 14 4
0.250 1.007 1.250 29 1
0.375 0.977 1.338 41 5
0.500 0.963 1.287 48 1
0.625 0.963 1.201 56 1
0.750 0.976 1.110 56 2
0.875 0.993 1.020 55 1
1.000 1.000 1.000 68 0
france -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.004 0.985 8 2
0.250 0.997 1.074 8 0
0.375 0.992 1.119 9 0
0.500 0.990 1.143 8 0
0.625 0.991 1.130 6 0
0.750 0.996 1.071 7 0
0.875 1.002 0.988 3 0
1.000 1.000 1.000 4 0
france -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.980 1.353 16 0
0.250 0.935 1.582 19 0
0.375 0.905 1.649 22 0
0.500 0.894 1.606 23 0
0.625 0.902 1.510 23 0
0.750 0.924 1.391 25 0
0.875 0.962 1.242 23 0
1.000 1.000 1.000 22 0
france -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.011 0.939 6 0
0.250 0.999 1.076 10 2
0.375 0.993 1.106 9 1
0.500 0.991 1.111 9 1
0.625 0.995 1.068 9 2
0.750 1.003 1.003 11 2
0.875 1.012 0.914 8 2
1.000 1.000 1.000 9 0
france -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.993 1.086 7 1
0.250 0.982 1.246 6 2
0.375 0.977 1.332 5 0
0.500 0.975 1.410 5 1
0.625 0.979 1.392 4 0
0.750 0.987 1.314 4 0
0.875 0.999 1.115 4 0
1.000 1.000 1.000 1 0
france -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 1.020 0.901 4 0
0.250 1.020 0.922 12 0
0.375 1.020 0.956 13 0
0.500 1.017 0.974 16 0
0.625 1.018 0.986 16 0
0.750 1.017 1.013 14 0
0.875 1.015 0.992 13 0
1.000 1.000 1.000 15 0
france -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 10 0
0.125 0.999 0.962 8 1
0.250 0.979 1.063 10 0
0.375 0.958 1.157 11 0
0.500 0.950 1.140 11 0
0.625 0.953 1.064 11 0
0.750 0.967 0.966 10 1
0.875 0.988 0.855 8 1
1.000 1.000 1.000 19 0
germany -> greece
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.051 0.819 9 0
0.250 1.040 0.996 17 2
0.375 1.026 1.042 24 1
0.500 1.006 1.100 31 2
0.625 0.993 1.092 41 2
0.750 1.003 1.017 45 2
0.875 1.012 0.973 47 1
1.000 1.000 1.000 68 0
germany -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.000 1.088 11 1
0.250 0.991 1.251 10 2
0.375 0.986 1.309 9 1
0.500 0.985 1.330 10 2
0.625 0.986 1.327 9 3
0.750 0.991 1.287 8 1
0.875 1.000 1.174 6 0
1.000 1.000 1.000 4 0
germany -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.969 1.362 11 1
0.250 0.905 1.659 14 2
0.375 0.865 1.735 17 1
0.500 0.847 1.722 20 1
0.625 0.860 1.607 21 0
0.750 0.892 1.496 21 0
0.875 0.954 1.268 20 0
1.000 1.000 1.000 22 0
germany -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.012 0.877 6 2
0.250 1.003 0.977 13 3
0.375 0.998 1.019 12 2
0.500 0.995 1.025 13 1
0.625 0.996 1.018 11 3
0.750 1.002 0.977 10 2
0.875 1.011 0.897 6 2
1.000 1.000 1.000 9 0
germany -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.991 1.097 10 1
0.250 0.980 1.236 8 1
0.375 0.974 1.325 7 1
0.500 0.972 1.401 7 2
0.625 0.974 1.453 5 2
0.750 0.981 1.459 3 2
0.875 0.993 1.316 1 0
1.000 1.000 1.000 1 0
germany -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 1.033 0.757 2 0
0.250 1.040 0.805 3 0
0.375 1.037 0.848 6 0
0.500 1.042 0.876 6 0
0.625 1.037 0.893 9 0
0.750 1.028 0.893 11 0
0.875 1.016 0.931 11 0
1.000 1.000 1.000 15 0
germany -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 20 0
0.125 0.991 1.104 13 1
0.250 0.963 1.386 14 1
0.375 0.946 1.449 17 3
0.500 0.941 1.408 15 2
0.625 0.945 1.348 13 3
0.750 0.962 1.191 11 5
0.875 0.984 1.009 11 5
1.000 1.000 1.000 19 0
greece -> ireland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 1.020 0.996 45 1
0.250 0.996 1.098 43 1
0.375 0.984 1.191 39 1
0.500 0.992 1.249 28 3
0.625 1.020 1.215 18 1
0.750 1.045 1.163 12 4
0.875 1.077 0.899 3 0
1.000 1.000 1.000 4 0
greece -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 0.998 1.135 59 1
0.250 0.950 1.306 63 3
0.375 0.918 1.432 62 0
0.500 0.906 1.523 61 1
0.625 0.926 1.549 50 3
0.750 0.974 1.408 39 2
0.875 1.015 1.191 26 1
1.000 1.000 1.000 22 0
greece -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 1.023 0.948 46 1
0.250 1.029 0.978 44 2
0.375 1.013 1.085 40 5
0.500 1.019 1.100 33 5
0.625 1.034 1.067 24 1
0.750 1.065 0.968 18 2
0.875 1.084 0.782 7 2
1.000 1.000 1.000 9 0
greece -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 0.990 1.025 46 2
0.250 0.971 1.109 45 1
0.375 0.954 1.225 42 2
0.500 0.959 1.294 39 2
0.625 0.989 1.302 25 1
0.750 1.018 1.237 14 0
0.875 1.054 0.922 4 2
1.000 1.000 1.000 1 0
greece -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 1.120 0.927 30 0
0.250 1.112 0.983 33 0
0.375 1.125 1.009 28 1
0.500 1.125 1.027 30 1
0.625 1.142 1.003 25 3
0.750 1.123 0.932 21 1
0.875 1.069 0.952 14 0
1.000 1.000 1.000 15 0
greece -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 68 0
0.125 1.029 0.947 45 2
0.250 1.019 0.990 45 2
0.375 1.003 1.037 41 2
0.500 1.006 1.035 34 0
0.625 1.018 1.008 28 1
0.750 1.037 0.933 23 2
0.875 1.048 0.776 12 0
1.000 1.000 1.000 19 0
ireland -> italy
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 0.998 1.219 8 0
0.250 0.967 1.351 10 2
0.375 0.942 1.402 12 2
0.500 0.936 1.344 16 0
0.625 0.939 1.278 18 0
0.750 0.957 1.189 18 0
0.875 0.982 1.085 17 0
1.000 1.000 1.000 22 0
ireland -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 1.007 1.074 3 1
0.250 0.999 1.199 6 1
0.375 0.994 1.248 8 2
0.500 0.992 1.268 7 2
0.625 0.993 1.243 9 1
0.750 0.998 1.173 10 2
0.875 1.007 1.052 9 3
1.000 1.000 1.000 9 0
ireland -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 0.995 1.090 3 0
0.250 0.984 1.223 4 0
0.375 0.977 1.314 4 0
0.500 0.975 1.375 4 0
0.625 0.978 1.394 4 2
0.750 0.986 1.352 4 0
0.875 0.999 1.196 2 0
1.000 1.000 1.000 1 0
ireland -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 1.050 0.769 3 0
0.250 1.058 0.804 5 0
0.375 1.051 0.874 6 0
0.500 1.045 0.896 10 0
0.625 1.038 0.903 10 0
0.750 1.030 0.899 11 0
0.875 1.018 0.931 11 0
1.000 1.000 1.000 15 0
ireland -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 4 0
0.125 0.994 1.097 6 0
0.250 0.966 1.336 9 0
0.375 0.951 1.363 9 0
0.500 0.946 1.324 7 1
0.625 0.951 1.250 7 2
0.750 0.964 1.159 8 3
0.875 0.984 1.034 8 3
1.000 1.000 1.000 19 0
italy -> netherlands
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 0.963 1.113 19 0
0.250 0.904 1.340 17 2
0.375 0.864 1.462 17 2
0.500 0.849 1.504 19 1
0.625 0.865 1.476 17 2
0.750 0.910 1.349 15 2
0.875 0.975 1.129 13 1
1.000 1.000 1.000 9 0
italy -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 0.965 1.118 18 0
0.250 0.924 1.339 15 0
0.375 0.905 1.483 13 0
0.500 0.898 1.638 13 0
0.625 0.910 1.761 9 0
0.750 0.944 1.739 8 1
0.875 0.988 1.494 4 0
1.000 1.000 1.000 1 0
italy -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 1.006 1.076 12 0
0.250 0.971 1.230 13 0
0.375 0.961 1.275 14 0
0.500 0.955 1.323 14 0
0.625 0.969 1.290 16 0
0.750 0.994 1.238 13 0
0.875 1.032 1.041 12 0
1.000 1.000 1.000 15 0
italy -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 22 0
0.125 0.945 1.229 16 0
0.250 0.870 1.421 20 0
0.375 0.821 1.534 19 0
0.500 0.806 1.569 18 0
0.625 0.825 1.509 18 0
0.750 0.876 1.360 18 0
0.875 0.956 1.117 13 0
1.000 1.000 1.000 19 0
netherlands -> poland
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 1.001 0.904 6 2
0.250 0.991 0.986 6 2
0.375 0.986 1.045 7 1
0.500 0.983 1.104 6 2
0.625 0.986 1.136 6 1
0.750 0.993 1.142 7 1
0.875 1.006 0.984 4 0
1.000 1.000 1.000 1 0
netherlands -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 1.052 0.731 5 1
0.250 1.051 0.788 7 1
0.375 1.045 0.862 8 2
0.500 1.051 0.846 10 0
0.625 1.052 0.818 10 0
0.750 1.036 0.847 11 0
0.875 1.018 0.906 11 0
1.000 1.000 1.000 15 0
netherlands -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 9 0
0.125 1.011 0.984 7 2
0.250 0.983 1.197 12 2
0.375 0.967 1.275 11 2
0.500 0.959 1.288 11 2
0.625 0.963 1.256 11 2
0.750 0.974 1.196 11 2
0.875 1.002 0.965 6 2
1.000 1.000 1.000 19 0
poland -> spain
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.023 0.917 3 0
0.250 1.034 0.958 5 0
0.375 1.026 1.044 6 0
0.500 1.016 1.077 8 0
0.625 1.006 1.062 10 0
0.750 1.002 1.036 12 0
0.875 1.003 1.007 11 0
1.000 1.000 1.000 15 0
poland -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 0.980 1.111 1 0
0.250 0.937 1.374 3 0
0.375 0.903 1.504 2 0
0.500 0.893 1.433 4 0
0.625 0.900 1.321 4 0
0.750 0.923 1.210 4 1
0.875 0.971 0.951 4 1
1.000 1.000 1.000 19 0
spain -> sweden
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 15 0
0.125 1.022 0.965 11 0
0.250 1.020 1.000 11 0
0.375 1.025 0.966 13 0
0.500 1.019 0.957 12 0
0.625 1.025 0.899 10 0
0.750 1.022 0.862 8 0
0.875 1.029 0.769 4 0
1.000 1.000 1.000 19 0
wish -> luck
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 5 0
0.125 1.005 1.300 14 0
0.250 1.001 1.340 14 0
0.375 0.995 1.382 16 0
0.500 0.989 1.417 20 0
0.625 0.987 1.436 22 0
0.750 0.991 1.421 21 0
0.875 1.001 1.366 20 0
1.000 1.000 1.000 4 0
kick -> stuff
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 5 0
0.125 1.002 1.221 14 0
0.250 0.987 1.261 17 0
0.375 0.981 1.256 17 0
0.500 0.981 1.239 17 0
0.625 0.982 1.228 18 0
0.750 0.987 1.207 18 0
0.875 0.998 1.167 16 0
1.000 1.000 1.000 5 0
try -> it
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 3 0
0.125 0.971 1.310 8 0
0.250 0.928 1.408 9 0
0.375 0.905 1.460 10 0
0.500 0.895 1.506 11 0
0.625 0.897 1.554 9 0
0.750 0.917 1.592 9 0
0.875 0.952 1.655 9 0
1.000 1.000 1.000 3 0
f serif -> f sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.003 1.015 1 0
0.250 1.003 1.035 1 0
0.375 1.003 1.055 1 0
0.500 1.003 1.072 1 0
0.625 1.004 1.085 1 0
0.750 1.004 1.084 1 0
0.875 1.005 1.063 1 0
1.000 1.000 1.000 1 0
i serif -> i sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 2 0
0.125 1.002 1.000 2 0
0.250 1.002 1.001 2 0
0.375 1.001 1.003 2 0
0.500 1.001 1.002 2 0
0.625 1.002 0.998 2 0
0.750 1.002 0.992 2 0
0.875 1.002 0.994 2 0
1.000 1.000 1.000 2 0
u serif -> u sans
Alpha Area Perimeter Components Holes
0.000 1.000 1.000 1 0
0.125 1.003 1.013 1 0
0.250 1.003 1.037 1 0
0.375 1.003 1.057 1 0
0.500 1.004 1.070 1 0
0.625 1.005 1.064 1 0
0.750 1.006 1.033 1 0
0.875 1.005 0.994 1 0
1.000 1.000 1.000 1 0


==> data/summary-table-area.txt <==
Animals & 1.977 & 0.763 & 0.969 & 0.024 & 0.986 & 0.019\\
Countries & 2.249 & 1.498 & 0.960 & 0.039 & 0.987 & 0.039\\
Words & 2.118 & 1.046 & 0.980 & 0.035 & 0.989 & 0.028\\


==> data/summary-table-perimeter.txt <==
Animals & 0.857 & 0.137 & 1.725 & 0.432 & 1.183 & 0.155\\
Countries & 0.876 & 0.237 & 1.610 & 0.471 & 1.129 & 0.184\\
Words & 0.955 & 0.142 & 1.401 & 0.418 & 1.155 & 0.192\\


==> data/topology-table.txt <==
bird \(\rightarrow\) butterfly & 1 & 1 & 0 & 1 & 11 & 6 & 1 & 4 & 1\\
bird \(\rightarrow\) cat & 1 & 1 & 1 & 1 & 12 & 6 & 1 & 5 & 0\\
bird \(\rightarrow\) dog & 1 & 1 & 1 & 1 & 23 & 4 & 1 & 7 & 1\\
bird \(\rightarrow\) horse & 1 & 2 & 1 & 1 & 27 & 6 & 1 & 8 & 2\\
bird \(\rightarrow\) ostrich & 1 & 1 & 0 & 1 & 26 & 5 & 1 & 12 & 0\\
bird \(\rightarrow\) shark & 1 & 1 & 0 & 1 & 14 & 4 & 1 & 6 & 0\\
bird \(\rightarrow\) spider & 1 & 1 & 0 & 1 & 30 & 8 & 1 & 9 & 1\\
bird \(\rightarrow\) turtle & 1 & 1 & 0 & 1 & 21 & 3 & 1 & 9 & 1\\
butterfly \(\rightarrow\) cat & 1 & 1 & 1 & 1 & 6 & 2 & 1 & 3 & 1\\
butterfly \(\rightarrow\) dog & 1 & 1 & 1 & 1 & 9 & 4 & 1 & 4 & 1\\
butterfly \(\rightarrow\) horse & 1 & 1 & 1 & 1 & 28 & 3 & 1 & 9 & 2\\
butterfly \(\rightarrow\) ostrich & 1 & 1 & 1 & 1 & 11 & 7 & 1 & 4 & 2\\
butterfly \(\rightarrow\) shark & 1 & 1 & 0 & 1 & 8 & 4 & 1 & 3 & 1\\
butterfly \(\rightarrow\) spider & 1 & 1 & 1 & 1 & 30 & 9 & 1 & 10 & 2\\
butterfly \(\rightarrow\) turtle & 1 & 1 & 0 & 1 & 13 & 6 & 1 & 3 & 2\\
cat \(\rightarrow\) dog & 1 & 1 & 1 & 1 & 17 & 1 & 1 & 3 & 1\\
cat \(\rightarrow\) horse & 1 & 1 & 1 & 1 & 17 & 2 & 1 & 5 & 1\\
cat \(\rightarrow\) ostrich & 1 & 1 & 0 & 1 & 13 & 4 & 1 & 4 & 0\\
cat \(\rightarrow\) shark & 1 & 1 & 0 & 1 & 9 & 0 & 1 & 5 & 0\\
cat \(\rightarrow\) spider & 1 & 1 & 2 & 1 & 29 & 3 & 1 & 7 & 3\\
cat \(\rightarrow\) turtle & 1 & 1 & 0 & 1 & 14 & 1 & 1 & 7 & 0\\
dog \(\rightarrow\) horse & 1 & 1 & 2 & 1 & 31 & 4 & 1 & 9 & 1\\
dog \(\rightarrow\) ostrich & 1 & 1 & 1 & 1 & 22 & 2 & 1 & 7 & 1\\
dog \(\rightarrow\) shark & 1 & 1 & 1 & 1 & 17 & 3 & 1 & 6 & 1\\
dog \(\rightarrow\) spider & 1 & 1 & 3 & 1 & 32 & 2 & 1 & 14 & 2\\
dog \(\rightarrow\) turtle & 1 & 1 & 1 & 1 & 16 & 1 & 1 & 6 & 0\\
horse \(\rightarrow\) ostrich & 1 & 1 & 2 & 1 & 27 & 7 & 1 & 15 & 1\\
horse \(\rightarrow\) shark & 1 & 1 & 1 & 1 & 22 & 5 & 1 & 7 & 1\\
horse \(\rightarrow\) spider & 1 & 1 & 4 & 1 & 38 & 3 & 1 & 9 & 1\\
horse \(\rightarrow\) turtle & 1 & 1 & 1 & 1 & 22 & 4 & 1 & 12 & 0\\
ostrich \(\rightarrow\) shark & 1 & 1 & 0 & 1 & 15 & 8 & 1 & 5 & 0\\
ostrich \(\rightarrow\) spider & 1 & 1 & 4 & 1 & 38 & 9 & 1 & 17 & 0\\
ostrich \(\rightarrow\) turtle & 1 & 1 & 0 & 1 & 21 & 12 & 1 & 4 & 0\\
shark \(\rightarrow\) spider & 1 & 1 & 0 & 1 & 23 & 2 & 1 & 5 & 2\\
shark \(\rightarrow\) turtle & 1 & 1 & 0 & 1 & 11 & 3 & 1 & 3 & 0\\
spider \(\rightarrow\) turtle & 1 & 1 & 4 & 1 & 25 & 14 & 1 & 8 & 3\\
austria \(\rightarrow\) belgium & 1 & 1 & 0 & 1 & 2 & 2 & 1 & 1 & 0\\
austria \(\rightarrow\) croatia & 1 & 19 & 0 & 1 & 24 & 2 & 1 & 19 & 3\\
austria \(\rightarrow\) czechia & 1 & 1 & 0 & 1 & 2 & 2 & 1 & 1 & 0\\
austria \(\rightarrow\) france & 1 & 10 & 0 & 1 & 16 & 2 & 1 & 10 & 1\\
austria \(\rightarrow\) germany & 1 & 20 & 0 & 1 & 20 & 2 & 1 & 20 & 0\\
austria \(\rightarrow\) greece & 1 & 68 & 4 & 1 & 79 & 2 & 1 & 68 & 2\\
austria \(\rightarrow\) ireland & 1 & 4 & 0 & 1 & 12 & 1 & 1 & 4 & 1\\
austria \(\rightarrow\) italy & 1 & 22 & 1 & 1 & 33 & 1 & 1 & 22 & 1\\
austria \(\rightarrow\) netherlands & 1 & 9 & 1 & 1 & 15 & 2 & 1 & 9 & 2\\
austria \(\rightarrow\) poland & 1 & 1 & 0 & 1 & 2 & 2 & 1 & 2 & 0\\
austria \(\rightarrow\) spain & 1 & 15 & 0 & 1 & 23 & 2 & 1 & 15 & 1\\
austria \(\rightarrow\) sweden & 1 & 19 & 0 & 1 & 26 & 2 & 1 & 19 & 0\\
belgium \(\rightarrow\) croatia & 1 & 19 & 1 & 1 & 26 & 3 & 1 & 19 & 4\\
belgium \(\rightarrow\) czechia & 1 & 1 & 0 & 1 & 1 & 3 & 1 & 1 & 0\\
belgium \(\rightarrow\) france & 1 & 10 & 0 & 1 & 13 & 1 & 1 & 10 & 2\\
belgium \(\rightarrow\) germany & 1 & 20 & 0 & 1 & 21 & 2 & 1 & 20 & 2\\
belgium \(\rightarrow\) greece & 1 & 68 & 6 & 1 & 81 & 1 & 1 & 68 & 4\\
belgium \(\rightarrow\) ireland & 1 & 4 & 0 & 1 & 9 & 1 & 1 & 4 & 2\\
belgium \(\rightarrow\) italy & 1 & 22 & 1 & 1 & 30 & 1 & 1 & 22 & 1\\
belgium \(\rightarrow\) netherlands & 1 & 9 & 1 & 1 & 13 & 3 & 1 & 9 & 2\\
belgium \(\rightarrow\) poland & 1 & 1 & 0 & 1 & 2 & 2 & 1 & 1 & 0\\
belgium \(\rightarrow\) spain & 1 & 15 & 0 & 1 & 18 & 2 & 1 & 15 & 0\\
belgium \(\rightarrow\) sweden & 1 & 19 & 2 & 1 & 25 & 1 & 1 & 19 & 1\\
croatia \(\rightarrow\) czechia & 1 & 19 & 0 & 1 & 24 & 3 & 1 & 19 & 4\\
croatia \(\rightarrow\) france & 1 & 19 & 2 & 10 & 47 & 1 & 8 & 22 & 1\\
croatia \(\rightarrow\) germany & 1 & 20 & 0 & 19 & 55 & 0 & 6 & 20 & 3\\
croatia \(\rightarrow\) greece & 1 & 68 & 3 & 19 & 121 & 4 & 19 & 68 & 4\\
croatia \(\rightarrow\) ireland & 1 & 19 & 0 & 4 & 34 & 5 & 3 & 19 & 4\\
croatia \(\rightarrow\) italy & 1 & 22 & 1 & 19 & 67 & 7 & 19 & 30 & 1\\
croatia \(\rightarrow\) netherlands & 1 & 19 & 1 & 9 & 39 & 2 & 7 & 19 & 6\\
croatia \(\rightarrow\) poland & 1 & 19 & 0 & 1 & 34 & 1 & 1 & 19 & 2\\
croatia \(\rightarrow\) spain & 1 & 19 & 0 & 15 & 51 & 1 & 6 & 19 & 0\\
croatia \(\rightarrow\) sweden & 1 & 19 & 1 & 19 & 61 & 8 & 10 & 19 & 3\\
czechia \(\rightarrow\) france & 1 & 10 & 0 & 1 & 13 & 1 & 1 & 10 & 1\\
czechia \(\rightarrow\) germany & 1 & 20 & 0 & 1 & 22 & 1 & 1 & 20 & 2\\
czechia \(\rightarrow\) greece & 1 & 68 & 4 & 1 & 85 & 0 & 1 & 68 & 2\\
czechia \(\rightarrow\) ireland & 1 & 4 & 0 & 1 & 7 & 1 & 1 & 4 & 2\\
czechia \(\rightarrow\) italy & 1 & 22 & 1 & 1 & 25 & 1 & 1 & 22 & 0\\
czechia \(\rightarrow\) netherlands & 1 & 9 & 2 & 1 & 12 & 1 & 1 & 9 & 2\\
czechia \(\rightarrow\) poland & 1 & 1 & 0 & 1 & 2 & 1 & 1 & 1 & 0\\
czechia \(\rightarrow\) spain & 1 & 15 & 0 & 1 & 16 & 1 & 1 & 15 & 0\\
czechia \(\rightarrow\) sweden & 1 & 19 & 1 & 1 & 30 & 1 & 1 & 19 & 2\\
france \(\rightarrow\) germany & 1 & 20 & 0 & 10 & 39 & 6 & 4 & 20 & 2\\
france \(\rightarrow\) greece & 1 & 68 & 2 & 10 & 108 & 6 & 10 & 68 & 5\\
france \(\rightarrow\) ireland & 1 & 10 & 0 & 4 & 20 & 3 & 3 & 10 & 2\\
france \(\rightarrow\) italy & 1 & 22 & 1 & 10 & 52 & 6 & 10 & 25 & 0\\
france \(\rightarrow\) netherlands & 1 & 10 & 1 & 9 & 25 & 4 & 6 & 11 & 2\\
france \(\rightarrow\) poland & 1 & 10 & 0 & 1 & 11 & 12 & 1 & 10 & 2\\
france \(\rightarrow\) spain & 1 & 15 & 0 & 10 & 38 & 5 & 4 & 16 & 0\\
france \(\rightarrow\) sweden & 1 & 19 & 1 & 10 & 39 & 4 & 8 & 19 & 1\\
germany \(\rightarrow\) greece & 1 & 68 & 4 & 20 & 104 & 30 & 9 & 68 & 2\\
germany \(\rightarrow\) ireland & 1 & 20 & 0 & 4 & 31 & 6 & 4 & 20 & 3\\
germany \(\rightarrow\) italy & 1 & 22 & 1 & 20 & 57 & 26 & 11 & 22 & 2\\
germany \(\rightarrow\) netherlands & 1 & 20 & 1 & 9 & 43 & 14 & 6 & 20 & 3\\
germany \(\rightarrow\) poland & 1 & 20 & 2 & 1 & 26 & 6 & 1 & 20 & 2\\
germany \(\rightarrow\) spain & 1 & 20 & 0 & 15 & 39 & 16 & 2 & 20 & 0\\
germany \(\rightarrow\) sweden & 1 & 20 & 1 & 19 & 48 & 18 & 11 & 20 & 5\\
greece \(\rightarrow\) ireland & 1 & 68 & 4 & 4 & 79 & 12 & 3 & 68 & 4\\
greece \(\rightarrow\) italy & 1 & 68 & 3 & 22 & 131 & 19 & 22 & 68 & 3\\
greece \(\rightarrow\) netherlands & 1 & 68 & 6 & 9 & 85 & 21 & 7 & 68 & 5\\
greece \(\rightarrow\) poland & 1 & 68 & 6 & 1 & 84 & 17 & 1 & 68 & 2\\
greece \(\rightarrow\) spain & 1 & 68 & 0 & 15 & 111 & 11 & 14 & 68 & 3\\
greece \(\rightarrow\) sweden & 1 & 68 & 3 & 19 & 125 & 11 & 12 & 68 & 2\\
ireland \(\rightarrow\) italy & 1 & 22 & 1 & 4 & 36 & 4 & 4 & 22 & 2\\
ireland \(\rightarrow\) netherlands & 1 & 9 & 2 & 4 & 21 & 4 & 3 & 10 & 3\\
ireland \(\rightarrow\) poland & 1 & 4 & 0 & 1 & 7 & 8 & 1 & 4 & 2\\
ireland \(\rightarrow\) spain & 1 & 15 & 0 & 4 & 25 & 4 & 3 & 15 & 0\\
ireland \(\rightarrow\) sweden & 1 & 19 & 0 & 4 & 31 & 4 & 4 & 19 & 3\\
italy \(\rightarrow\) netherlands & 1 & 22 & 2 & 9 & 42 & 15 & 9 & 22 & 2\\
italy \(\rightarrow\) poland & 1 & 22 & 1 & 1 & 29 & 14 & 1 & 22 & 1\\
italy \(\rightarrow\) spain & 1 & 22 & 0 & 15 & 51 & 12 & 12 & 22 & 0\\
italy \(\rightarrow\) sweden & 1 & 22 & 1 & 19 & 68 & 13 & 13 & 22 & 0\\
netherlands \(\rightarrow\) poland & 1 & 9 & 3 & 1 & 13 & 6 & 1 & 9 & 2\\
netherlands \(\rightarrow\) spain & 1 & 15 & 0 & 9 & 29 & 5 & 5 & 15 & 2\\
netherlands \(\rightarrow\) sweden & 1 & 19 & 2 & 9 & 39 & 5 & 6 & 19 & 2\\
poland \(\rightarrow\) spain & 1 & 15 & 0 & 1 & 17 & 6 & 1 & 15 & 0\\
poland \(\rightarrow\) sweden & 1 & 19 & 1 & 1 & 29 & 5 & 1 & 19 & 1\\
spain \(\rightarrow\) sweden & 1 & 19 & 0 & 15 & 47 & 3 & 4 & 19 & 0\\
wish \(\rightarrow\) luck & 1 & 5 & 2 & 4 & 44 & 5 & 4 & 22 & 0\\
kick \(\rightarrow\) stuff & 1 & 5 & 3 & 5 & 29 & 6 & 5 & 18 & 0\\
try \(\rightarrow\) it & 1 & 3 & 1 & 3 & 27 & 4 & 3 & 11 & 0\\
f serif \(\rightarrow\) f sans & 1 & 1 & 0 & 1 & 1 & 3 & 1 & 1 & 0\\
i serif \(\rightarrow\) i sans & 2 & 2 & 0 & 2 & 2 & 5 & 2 & 2 & 0\\
u serif \(\rightarrow\) u sans & 1 & 1 & 0 & 1 & 1 & 2 & 1 & 1 & 0\\


==> data/words-aggregated-alpha-area.txt <==
Alpha Dilation Voronoi Mixed
0.0 1.0 1.0 1.0 
0.125 1.7379166666666668 0.9863333333333333 0.9957499999999999 
0.25 2.4033333333333333 0.97475 0.9859166666666667 
0.375 2.8556666666666666 0.9676666666666667 0.9804166666666666 
0.5 3.070666666666667 0.9656666666666667 0.9788333333333333 
0.625 2.8556666666666666 0.9676666666666667 0.9804166666666666 
0.75 2.4033333333333333 0.97475 0.9859166666666667 
0.875 1.7379166666666668 0.9863333333333333 0.9957499999999999 
1.0 1.0 1.0 1.0 


==> data/words-aggregated-alpha-perimeter.txt <==
Alpha Dilation Voronoi Mixed
0.0 1.0 1.0 1.0 
0.125 1.0375 1.4736666666666667 1.1748333333333334 
0.25 0.9686666666666667 1.5176666666666667 1.2009166666666666 
0.375 0.8676666666666667 1.54075 1.2148333333333332 
0.5 0.8491666666666666 1.5431666666666666 1.2176666666666667 
0.625 0.8676666666666667 1.54075 1.2148333333333332 
0.75 0.9686666666666667 1.5176666666666667 1.2009166666666666 
0.875 1.0375 1.4736666666666667 1.1748333333333334 
1.0 1.0 1.0 1.0 

